A Collection of Pinsker-type Inequalities for Quantum Divergences

Pinsker's inequality sets a lower bound on the Umegaki divergence of two quantum states in terms of their trace distance. In this work, we formulate corresponding estimates for a variety of quantum and classical divergences including $f$-divergences like Hellinger and $\chi^2$-divergences as well as R\'enyi divergences and special cases thereof like the Umegaki divergence, collision divergence, max divergence. We further provide a strategy on how to adapt these bounds to smoothed divergences.

==> bound_hellinger_109.csv <==
col1 col2
0.0 3.657074643115264e-12
0.001 3.657074643115264e-12
0.002 3.657074643115264e-12
0.003 3.657074643115264e-12
0.004 3.657074643115264e-12
0.005 3.657074643115264e-12
0.006 3.657074643115264e-12
0.007 3.657074643115264e-12
0.008 3.657074643115264e-12
0.009000000000000001 3.657074643115264e-12
0.01 3.657074643115264e-12
0.011 3.657074643115264e-12
0.012 7.511873791971437e-05
0.013000000000000001 0.00017511873791971441
0.014 0.00027511873791971446
0.015 0.0003751187379197143
0.016 0.00047511873791971433
0.017 0.0005751187379197144
0.018000000000000002 0.0006751187379197146
0.019 0.0007751187379197143
0.02 0.0008751187379197143
0.021 0.0009751187379197146
0.022 0.0010751187379197144
0.023 0.0011751187379197142
0.024 0.0012751187379197145
0.025 0.0013751187379197147
0.026000000000000002 0.0014751187379197146
0.027 0.0015751187379197144
0.028 0.0016751187379197147
0.029 0.0017751187379197145
0.03 0.0018751187379197143
0.031 0.0019751187379197146
0.032 0.0020751187379197144
0.033 0.0021751187379197147
0.034 0.002301898929222116
0.035 0.0025018989292221166
0.036000000000000004 0.002701898929222117
0.037 0.002901898929222116
0.038 0.0031018989292221156
0.039 0.003301898929222116
0.04 0.0035018989292221157
0.041 0.0037018989292221163
0.042 0.003901898929222117
0.043000000000000003 0.004101898929222117
0.044 0.004301898929222116
0.045 0.004501898929222115
0.046 0.004701898929222115
0.047 0.004901898929222116
0.048 0.0051018989292221165
0.049 0.005301898929222117
0.05 0.0055018989292221175
0.051000000000000004 0.005701898929222116
0.052000000000000005 0.005901898929222117
0.053 0.006101898929222116
0.054 0.006301898929222116
0.055 0.006501898929222117
0.056 0.006701898929222117
0.057 0.006984606364524831
0.058 0.0072846063645248295
0.059000000000000004 0.007584606364524831
0.06 0.00788460636452483
0.061 0.008184606364524831
0.062 0.00848460636452483
0.063 0.00878460636452483
0.064 0.009084606364524829
0.065 0.00938460636452483
0.066 0.009684606364524832
0.067 0.00998460636452483
0.068 0.010284606364524832
0.069 0.01058460636452483
0.07 0.010884606364524832
0.07100000000000001 0.011184606364524834
0.07200000000000001 0.011484606364524832
0.073 0.01178460636452483
0.074 0.012084606364524828
0.075 0.01238460636452483
0.076 0.012684606364524832
0.077 0.01298460636452483
0.078 0.013284606364524831
0.079 0.013630330184455773
0.08 0.01403033018445577
0.081 0.014430330184455775
0.082 0.014830330184455773
0.083 0.01523033018445577
0.084 0.015630330184455775
0.085 0.016030330184455772
0.08600000000000001 0.016430330184455777
0.08700000000000001 0.016830330184455775
0.088 0.017230330184455772
0.089 0.01763033018445577
0.09 0.018030330184455767
0.091 0.018430330184455772
0.092 0.01883033018445577
0.093 0.019230330184455774
0.094 0.01963033018445577
0.095 0.020030330184455776
0.096 0.020430330184455774
0.097 0.02083033018445577
0.098 0.021230330184455776
0.099 0.021630330184455773
0.1 0.022030330184455778
0.101 0.022448953161568173
0.10200000000000001 0.022948953161568173
0.10300000000000001 0.023448953161568174
0.10400000000000001 0.023948953161568174
0.105 0.024448953161568168
0.106 0.024948953161568168
0.107 0.02544895316156817
0.108 0.02594895316156817
0.109 0.02644895316156817
0.11 0.02694895316156817
0.111 0.02744895316156817
0.112 0.02794895316156817
0.113 0.02844895316156817
0.114 0.02894895316156817
0.115 0.029448953161568172
0.116 0.029948953161568172
0.117 0.030448953161568173
0.11800000000000001 0.030948953161568173
0.11900000000000001 0.03144895316156818
0.12 0.031948953161568164
0.121 0.032448953161568164
0.122 0.032948953161568165
0.123 0.033453107366243615
0.124 0.03405310736624362
0.125 0.03465310736624362
0.126 0.035253107366243625
0.127 0.03585310736624363
0.128 0.03645310736624362
0.129 0.03705310736624362
0.13 0.037653107366243624
0.131 0.03825310736624363
0.132 0.03885310736624363
0.133 0.03945310736624362
0.134 0.04005310736624362
0.135 0.040653107366243627
0.136 0.04125310736624363
0.137 0.04185310736624363
0.138 0.04245310736624362
0.139 0.043053107366243626
0.14 0.04365310736624363
0.14100000000000001 0.04425310736624363
0.14200000000000002 0.044853107366243636
0.14300000000000002 0.04545310736624364
0.14400000000000002 0.04605310736624363
0.145 0.04665812201630081
0.146 0.047358122016300803
0.147 0.04805812201630081
0.148 0.048758122016300816
0.149 0.04945812201630081
0.15 0.050158122016300814
0.151 0.05085812201630081
0.152 0.05155812201630081
0.153 0.05225812201630082
0.154 0.05295812201630081
0.155 0.05365812201630082
0.156 0.05435812201630081
0.157 0.055058122016300816
0.158 0.05575812201630082
0.159 0.056458122016300814
0.16 0.05715812201630082
0.161 0.05785812201630081
0.162 0.05855812201630082
0.163 0.059258122016300825
0.164 0.05995812201630082
0.165 0.060658122016300824
0.166 0.061358122016300816
0.167 0.0620819592998704
0.168 0.0628819592998704
0.169 0.06368195929987039
0.17 0.06448195929987038
0.171 0.06528195929987038
0.17200000000000001 0.0660819592998704
0.17300000000000001 0.0668819592998704
0.17400000000000002 0.06768195929987039
0.17500000000000002 0.06848195929987039
0.176 0.06928195929987038
0.177 0.07008195929987038
0.178 0.07088195929987037
0.179 0.07168195929987037
0.18 0.07248195929987036
0.181 0.07328195929987039
0.182 0.07408195929987038
0.183 0.07488195929987038
0.184 0.07568195929987037
0.185 0.07648195929987037
0.186 0.07728195929987039
0.187 0.07808195929987038
0.188 0.07888195929987038
0.189 0.0797451359929489
0.19 0.08064513599294891
0.191 0.0815451359929489
0.192 0.0824451359929489
0.193 0.08334513599294892
0.194 0.0842451359929489
0.195 0.08514513599294891
0.196 0.0860451359929489
0.197 0.08694513599294891
0.198 0.08784513599294892
0.199 0.0887451359929489
0.2 0.08964513599294892
0.201 0.0905451359929489
0.202 0.09144513599294891
0.203 0.09234513599294893
0.20400000000000001 0.09324513599294891
0.20500000000000002 0.09414513599294892
0.20600000000000002 0.0950451359929489
0.20700000000000002 0.09594513599294892
0.20800000000000002 0.09684513599294893
0.209 0.09774513599294889
0.21 0.09867063968889216
0.211 0.09967063968889216
0.212 0.10067063968889216
0.213 0.10167063968889216
0.214 0.10267063968889216
0.215 0.10367063968889216
0.216 0.10467063968889216
0.217 0.10567063968889216
0.218 0.10667063968889216
0.219 0.10767063968889216
0.22 0.10867063968889216
0.221 0.10967063968889217
0.222 0.11067063968889217
0.223 0.11167063968889217
0.224 0.11267063968889217
0.225 0.11367063968889217
0.226 0.11467063968889217
0.227 0.11567063968889217
0.228 0.11667063968889217
0.229 0.11767063968889217
0.23 0.11867063968889217
0.231 0.11968383313984388
0.232 0.12078383313984387
0.233 0.12188383313984386
0.234 0.12298383313984385
0.23500000000000001 0.12408383313984389
0.23600000000000002 0.12518383313984388
0.23700000000000002 0.12628383313984387
0.23800000000000002 0.12738383313984386
0.23900000000000002 0.12848383313984385
0.24 0.12958383313984384
0.241 0.13068383313984383
0.242 0.13178383313984382
0.243 0.13288383313984387
0.244 0.13398383313984386
0.245 0.13508383313984385
0.246 0.13618383313984384
0.247 0.13728383313984382
0.248 0.13838383313984387
0.249 0.13948383313984386
0.25 0.14058383313984385
0.251 0.14168383313984384
0.252 0.14281234861770792
0.253 0.1440123486177079
0.254 0.14521234861770793
0.255 0.1464123486177079
0.256 0.1476123486177079
0.257 0.14881234861770792
0.258 0.1500123486177079
0.259 0.15121234861770794
0.26 0.15241234861770792
0.261 0.1536123486177079
0.262 0.15481234861770793
0.263 0.1560123486177079
0.264 0.15721234861770794
0.265 0.15841234861770792
0.266 0.1596123486177079
0.267 0.16081234861770793
0.268 0.1620123486177079
0.269 0.16321234861770795
0.27 0.16441234861770793
0.271 0.1656123486177079
0.272 0.16681234861770794
0.273 0.168085975154987
0.274 0.16938597515498696
0.275 0.17068597515498699
0.276 0.171985975154987
0.277 0.17328597515498698
0.278 0.174585975154987
0.279 0.17588597515498697
0.28 0.177185975154987
0.281 0.17848597515498701
0.28200000000000003 0.17978597515498698
0.28300000000000003 0.181085975154987
0.28400000000000003 0.18238597515498697
0.28500000000000003 0.183685975154987
0.28600000000000003 0.18498597515498702
0.28700000000000003 0.186285975154987
0.28800000000000003 0.187585975154987
0.289 0.18888597515498692
0.29 0.19018597515498695
0.291 0.19148597515498691
0.292 0.19278597515498694
0.293 0.19413654621368517
0.294 0.1955365462136852
0.295 0.1969365462136852
0.296 0.1983365462136852
0.297 0.19973654621368517
0.298 0.20113654621368518
0.299 0.2025365462136852
0.3 0.2039365462136852
0.301 0.20533654621368522
0.302 0.20673654621368517
0.303 0.2081365462136852
0.304 0.2095365462136852
0.305 0.2109365462136852
0.306 0.21233654621368522
0.307 0.21373654621368518
0.308 0.2151365462136852
0.309 0.2165365462136852
0.31 0.21793654621368522
0.311 0.21933654621368523
0.312 0.2207365462136852
0.313 0.22219780690785143
0.314 0.22369780690785138
0.315 0.22519780690785143
0.316 0.22669780690785138
0.317 0.22819780690785144
0.318 0.22969780690785138
0.319 0.23119780690785144
0.32 0.23269780690785138
0.321 0.23419780690785144
0.322 0.2356978069078514
0.323 0.23719780690785144
0.324 0.2386978069078514
0.325 0.24019780690785145
0.326 0.2416978069078514
0.327 0.24319780690785145
0.328 0.2446978069078514
0.329 0.24619780690785145
0.33 0.2476978069078514
0.331 0.24919780690785145
0.332 0.2507052730836342
0.333 0.25230527308363426
0.334 0.2539052730836343
0.335 0.25550527308363424
0.336 0.2571052730836343
0.337 0.2587052730836342
0.338 0.26030527308363427
0.339 0.2619052730836343
0.34 0.26350527308363425
0.341 0.2651052730836343
0.342 0.26670527308363423
0.343 0.2683052730836343
0.34400000000000003 0.2699052730836343
0.34500000000000003 0.27150527308363426
0.34600000000000003 0.2731052730836343
0.34700000000000003 0.27470527308363424
0.34800000000000003 0.2763052730836343
0.34900000000000003 0.27790527308363433
0.35000000000000003 0.27950527308363426
0.35100000000000003 0.2811052730836343
0.352 0.28279612272759314
0.353 0.28449612272759317
0.354 0.2861961227275931
0.355 0.28789612272759313
0.356 0.28959612272759316
0.357 0.2912961227275931
0.358 0.2929961227275931
0.359 0.29469612272759316
0.36 0.2963961227275931
0.361 0.2980961227275931
0.362 0.29979612272759315
0.363 0.3014961227275932
0.364 0.3031961227275931
0.365 0.30489612272759314
0.366 0.3065961227275932
0.367 0.3082961227275931
0.368 0.30999612272759314
0.369 0.3116961227275932
0.37 0.31340902900981593
0.371 0.31520902900981596
0.372 0.31700902900981587
0.373 0.3188090290098159
0.374 0.3206090290098159
0.375 0.32240902900981594
0.376 0.32420902900981596
0.377 0.3260090290098159
0.378 0.3278090290098159
0.379 0.3296090290098159
0.38 0.33140902900981595
0.381 0.33320902900981597
0.382 0.3350090290098159
0.383 0.3368090290098159
0.384 0.33860902900981593
0.385 0.34040902900981596
0.386 0.342209029009816
0.387 0.3440090290098159
0.388 0.3458090290098159
0.389 0.34768403121220576
0.39 0.34958403121220577
0.391 0.3514840312122058
0.392 0.3533840312122058
0.393 0.3552840312122057
0.394 0.3571840312122057
0.395 0.3590840312122057
0.396 0.36098403121220574
0.397 0.36288403121220575
0.398 0.36478403121220576
0.399 0.3666840312122058
0.4 0.3685840312122058
0.401 0.3704840312122058
0.402 0.3723840312122058
0.403 0.3742840312122057
0.404 0.3761840312122057
0.405 0.37808403121220574
0.406 0.37998403121220575
0.40700000000000003 0.38196237348822254
0.40800000000000003 0.38396237348822254
0.40900000000000003 0.38596237348822254
0.41000000000000003 0.38796237348822254
0.41100000000000003 0.38996237348822255
0.41200000000000003 0.39196237348822255
0.41300000000000003 0.39396237348822255
0.41400000000000003 0.39596237348822255
0.41500000000000004 0.39796237348822255
0.41600000000000004 0.39996237348822256
0.417 0.40196237348822245
0.418 0.40396237348822245
0.419 0.40596237348822245
0.42 0.40796237348822245
0.421 0.40996237348822245
0.422 0.41196237348822246
0.423 0.41396237348822246
0.424 0.4159863946017805
0.425 0.4180863946017805
0.426 0.4201863946017806
0.427 0.4222863946017806
0.428 0.42438639460178057
0.429 0.42648639460178056
0.43 0.42858639460178055
0.431 0.43068639460178054
0.432 0.43278639460178053
0.433 0.4348863946017805
0.434 0.4369863946017805
0.435 0.4390863946017805
0.436 0.4411863946017806
0.437 0.4432863946017806
0.438 0.4453863946017806
0.439 0.4474863946017806
0.44 0.44958639460178057
0.441 0.4516993406935642
0.442 0.4538993406935642
0.443 0.4560993406935643
0.444 0.45829934069356426
0.445 0.46049934069356424
0.446 0.4626993406935642
0.447 0.4648993406935642
0.448 0.4670993406935643
0.449 0.46929934069356427
0.45 0.47149934069356425
0.451 0.47369934069356423
0.452 0.4758993406935642
0.453 0.4780993406935643
0.454 0.4802993406935643
0.455 0.48249934069356426
0.456 0.48469934069356424
0.457 0.4868993406935642
0.458 0.4891452361401476
0.459 0.49144523614014757
0.46 0.49374523614014776
0.461 0.4960452361401477
0.462 0.4983452361401477
0.463 0.5006452361401477
0.464 0.5029452361401476
0.465 0.5052452361401476
0.466 0.5075452361401476
0.467 0.5098452361401478
0.468 0.5121452361401477
0.46900000000000003 0.5144452361401477
0.47000000000000003 0.5167452361401477
0.47100000000000003 0.5190452361401476
0.47200000000000003 0.5213452361401476
0.47300000000000003 0.5236452361401476
0.47400000000000003 0.5259687553426922
0.47500000000000003 0.5283687553426923
0.47600000000000003 0.5307687553426923
0.47700000000000004 0.5331687553426923
0.47800000000000004 0.5355687553426922
0.47900000000000004 0.5379687553426922
0.48 0.5403687553426921
0.481 0.5427687553426921
0.482 0.545168755342692
0.483 0.5475687553426922
0.484 0.5499687553426922
0.485 0.5523687553426921
0.486 0.5547687553426921
0.487 0.5571687553426921
0.488 0.5595687553426922
0.489 0.5619687553426922
0.49 0.5644150572415496
0.491 0.5669150572415496
0.492 0.5694150572415495
0.493 0.5719150572415495
0.494 0.5744150572415494
0.495 0.5769150572415496
0.496 0.5794150572415495
0.497 0.5819150572415495
0.498 0.5844150572415496
0.499 0.5869150572415496
0.5 0.5894150572415495
0.501 0.5919150572415495
0.502 0.5944150572415494
0.503 0.5969150572415496
0.504 0.5994150572415495
0.505 0.6019296481141492
0.506 0.6045296481141491
0.507 0.607129648114149
0.508 0.609729648114149
0.509 0.6123296481141491
0.51 0.6149296481141491
0.511 0.617529648114149
0.512 0.6201296481141492
0.513 0.6227296481141491
0.514 0.625329648114149
0.515 0.6279296481141492
0.516 0.6305296481141491
0.517 0.6331296481141491
0.518 0.635729648114149
0.519 0.6383296481141492
0.52 0.6409582650106729
0.521 0.6436582650106728
0.522 0.646358265010673
0.523 0.6490582650106729
0.524 0.6517582650106728
0.525 0.654458265010673
0.526 0.6571582650106729
0.527 0.6598582650106728
0.528 0.6625582650106729
0.529 0.6652582650106729
0.53 0.667958265010673
0.531 0.6706582650106729
0.532 0.6733582650106729
0.533 0.676058265010673
0.534 0.6787582650106729
0.535 0.681546730820453
0.536 0.6843467308204529
0.537 0.6871467308204531
0.538 0.689946730820453
0.539 0.6927467308204531
0.54 0.695546730820453
0.541 0.698346730820453
0.542 0.7011467308204531
0.543 0.703946730820453
0.544 0.7067467308204531
0.545 0.709546730820453
0.546 0.712346730820453
0.547 0.7151467308204531
0.548 0.717946730820453
0.549 0.7208408242588459
0.55 0.723740824258846
0.551 0.7266408242588459
0.552 0.7295408242588458
0.553 0.7324408242588459
0.554 0.7353408242588458
0.555 0.738240824258846
0.556 0.7411408242588459
0.557 0.744040824258846
0.558 0.7469408242588459
0.559 0.749840824258846
0.56 0.7527408242588459
0.561 0.755640824258846
0.562 0.758586169305583
0.5630000000000001 0.7615861693055829
0.5640000000000001 0.764586169305583
0.5650000000000001 0.7675861693055831
0.5660000000000001 0.770586169305583
0.5670000000000001 0.7735861693055829
0.5680000000000001 0.776586169305583
0.5690000000000001 0.7795861693055831
0.5700000000000001 0.782586169305583
0.5710000000000001 0.7855861693055829
0.5720000000000001 0.788586169305583
0.5730000000000001 0.7915861693055831
0.5740000000000001 0.794586169305583
0.5750000000000001 0.7976281211651469
0.5760000000000001 0.800728121165147
0.577 0.8038281211651467
0.578 0.8069281211651466
0.579 0.8100281211651467
0.58 0.8131281211651465
0.581 0.8162281211651466
0.582 0.8193281211651467
0.583 0.8224281211651466
0.584 0.8255281211651467
0.585 0.8286281211651466
0.586 0.8317281211651467
0.587 0.8348281211651466
0.588 0.8380116421119805
0.589 0.8412116421119806
0.59 0.8444116421119805
0.591 0.8476116421119806
0.592 0.8508116421119807
0.593 0.8540116421119806
0.594 0.8572116421119806
0.595 0.8604116421119805
0.596 0.8636116421119806
0.597 0.8668116421119807
0.598 0.8700116421119806
0.599 0.8732116421119807
0.6 0.8764812182552766
0.601 0.8797812182552767
0.602 0.8830812182552767
0.603 0.8863812182552766
0.604 0.8896812182552767
0.605 0.8929812182552768
0.606 0.8962812182552766
0.607 0.8995812182552769
0.608 0.9028812182552768
0.609 0.9061812182552766
0.61 0.9094812182552765
0.611 0.9127812182552768
0.612 0.9161807591412932
0.613 0.9195807591412932
0.614 0.9229807591412933
0.615 0.9263807591412934
0.616 0.9297807591412934
0.617 0.9331807591412935
0.618 0.9365807591412936
0.619 0.9399807591412932
0.62 0.9433807591412933
0.621 0.9467807591412933
0.622 0.9501807591412934
0.623 0.9536534960163574
0.624 0.9571534960163577
0.625 0.9606534960163575
0.626 0.9641534960163574
0.627 0.9676534960163576
0.628 0.9711534960163575
0.629 0.9746534960163578
0.63 0.9781534960163576
0.631 0.9816534960163574
0.632 0.9851534960163577
0.633 0.9886534960163575
0.634 0.992241919926159
0.635 0.995841919926159
0.636 0.999441919926159
0.637 1.003041919926159
0.638 1.0066419199261591
0.639 1.0102419199261592
0.64 1.0138419199261592
0.641 1.0174419199261593
0.642 1.021041919926159
0.643 1.024641919926159
0.644 1.0282876903610934
0.645 1.0319876903610936
0.646 1.0356876903610934
0.647 1.0393876903610937
0.648 1.0430876903610935
0.649 1.0467876903610933
0.65 1.0504876903610936
0.651 1.0541876903610934
0.652 1.0578876903610936
0.653 1.0615876903610935
0.654 1.0653316040453573
0.655 1.0691316040453573
0.656 1.0729316040453574
0.657 1.0767316040453574
0.658 1.0805316040453574
0.659 1.0843316040453574
0.66 1.0881316040453575
0.661 1.0919316040453575
0.662 1.0957316040453575
0.663 1.099531604045357
0.664 1.1034134735837104
0.665 1.1073134735837107
0.666 1.1112134735837105
0.667 1.1151134735837103
0.668 1.1190134735837105
0.669 1.1229134735837103
0.67 1.1268134735837105
0.671 1.1307134735837103
0.672 1.1346134735837106
0.673 1.1385721427794868
0.674 1.1425721427794868
0.675 1.1465721427794868
0.676 1.1509338163412859
0.677 1.1556338163412856
0.678 1.1603338163412857
0.679 1.1650338163412859
0.68 1.1697338163412856
0.681 1.1744338163412857
0.682 1.179133816341286
0.683 1.1838338163412856
0.684 1.1885338163412857
0.685 1.193233816341286
0.686 1.1979338163412856
0.687 1.2026338163412857
0.6880000000000001 1.207333816341286
0.6890000000000001 1.2120338163412856
0.6900000000000001 1.2167338163412857
0.6910000000000001 1.221433816341286
0.6920000000000001 1.226133816341286
0.6930000000000001 1.2308338163412857
0.6940000000000001 1.235533816341286
0.6950000000000001 1.240233816341286
0.6960000000000001 1.2449338163412857
0.6970000000000001 1.249633816341286
0.6980000000000001 1.254333816341286
0.6990000000000001 1.2590338163412857
0.7000000000000001 1.263733816341286
0.7010000000000001 1.268433816341286
0.7020000000000001 1.2731338163412858
0.7030000000000001 1.277833816341286
0.704 1.2825338163412852
0.705 1.2872338163412853
0.706 1.2919338163412855
0.707 1.2966338163412852
0.708 1.3013338163412853
0.709 1.3060338163412855
0.71 1.3107338163412852
0.711 1.3154338163412853
0.712 1.3201338163412855
0.713 1.3248338163412856
0.714 1.3295338163412853
0.715 1.3342338163412855
0.716 1.3389338163412856
0.717 1.3436338163412853
0.718 1.3483338163412855
0.719 1.3530338163412856
0.72 1.3577338163412853
0.721 1.3624338163412855
0.722 1.3671338163412856
0.723 1.3718338163412853
0.724 1.3765338163412855
0.725 1.3812338163412856
0.726 1.3859338163412853
0.727 1.3906338163412855
0.728 1.3953338163412856
0.729 1.4000338163412853
0.73 1.4047338163412855
0.731 1.4094338163412856
0.732 1.4141338163412853
0.733 1.4188338163412855
0.734 1.4235338163412856
0.735 1.4282338163412853
0.736 1.4329338163412855
0.737 1.4376338163412856
0.738 1.4423338163412853
0.739 1.4470338163412855
0.74 1.4517338163412856
0.741 1.4564338163412853
0.742 1.4611338163412855
0.743 1.4658338163412856
0.744 1.4705338163412853
0.745 1.4752338163412855
0.746 1.4799338163412856
0.747 1.4846338163412853
0.748 1.4893338163412855
0.749 1.4940338163412856
0.75 1.4987338163412858
0.751 1.5034338163412855
0.752 1.5081338163412856
0.753 1.5128338163412858
0.754 1.5175368817973793
0.755 1.5223368817973792
0.756 1.5271368817973792
0.757 1.531936881797379
0.758 1.5367368817973794
0.759 1.541582925266498
0.76 1.5464829252664978
0.761 1.551382925266498
0.762 1.556282925266498
0.763 1.561189434575764
0.764 1.5661894345757643
0.765 1.5711894345757642
0.766 1.576189434575764
0.767 1.581189434575764
0.768 1.586189434575764
0.769 1.5911894345757642
0.77 1.5961894345757641
0.771 1.601189434575764
0.772 1.6061894345757644
0.773 1.6111894345757642
0.774 1.6165380863650523
0.775 1.621938086365052
0.776 1.627338086365052
0.777 1.6327380863650518
0.778 1.6381380863650516
0.779 1.6435380863650524
0.78 1.6489380863650522
0.781 1.654338086365052
0.782 1.659738086365052
0.783 1.6651380863650518
0.784 1.6705380863650516
0.785 1.6759380863650524
0.786 1.6813380863650522
0.787 1.6870104656251597
0.788 1.6927104656251597
0.789 1.6984104656251597
0.79 1.7041104656251598
0.791 1.7098104656251598
0.792 1.7155104656251599
0.793 1.7212265598167464
0.794 1.7270265598167462
0.795 1.732826559816746
0.796 1.7386265598167459
0.797 1.7445236787752911
0.798 1.7504236787752916
0.799 1.7563236787752912
0.8 1.7623119947001396
0.801 1.768311994700139
0.802 1.7743119947001391
0.803 1.780401210632034
0.804 1.786501210632034
0.805 1.792601210632034
0.806 1.7988005816102621
0.807 1.805000581610262
0.808 1.811218933337532
0.809 1.8175189333375323
0.81 1.8238189333375319
0.811 1.8301646563254614
0.812 1.8365646563254616
0.8130000000000001 1.8429646563254618
0.8140000000000001 1.8494458044173614
0.8150000000000001 1.8559458044173613
0.8160000000000001 1.862470067159581
0.8170000000000001 1.8690700671595808
0.8180000000000001 1.8756700671595805
0.8190000000000001 1.8823448039164052
0.8200000000000001 1.8890448039164056
0.8210000000000001 1.8957769683450056
0.8220000000000001 1.9025769683450058
0.8230000000000001 1.909376968345006
0.8240000000000001 1.9162733702018184
0.8250000000000001 1.9231733702018183
0.8260000000000001 1.930140470011688
0.8270000000000001 1.9371404700116885
0.8280000000000001 1.9441843954536036
0.8290000000000001 1.9512843954536039
0.8300000000000001 1.958411071023976
0.8310000000000001 1.965611071023976
0.8320000000000001 1.972826269990783
0.833 1.980126269990783
0.834 1.9874262699907828
0.835 1.9947437524738731
0.836 2.0022437524738734
0.837 2.0097437524738737
0.838 2.017256369296886
0.839 2.024856369296886
0.84 2.032478121920862
0.841 2.040178121920862
0.842 2.047913687813601
0.843 2.0557136878136006
0.844 2.0635676080975367
0.845 2.071467608097537
0.846 2.0794441519954328
0.847 2.0874475596089814
0.848 2.095547559608981
0.849 2.103681886749249
0.85 2.1118818867492486
0.851 2.1201509799072324
0.852 2.1284586528961533
0.853 2.1368586528961533
0.854 2.145308513429115
0.855 2.153808513429116
0.856 2.1624040597475993
0.857 2.171048704682513
0.858 2.1797487046825132
0.859 2.1885457078798565
0.86 2.1973982899921545
0.861 2.206309439219554
0.862 2.2153094392195545
0.863 2.224382130996296
0.864 2.2335193512331406
0.865 2.2427237547539836
0.866 2.252023754753983
0.867 2.2613981082170564
0.868 2.2708450507611655
0.869 2.2803670303575343
0.87 2.2899670303575332
0.871 2.299666643081869
0.872 2.3094461288757016
0.873 2.3193078845525967
0.874 2.3292541202508765
0.875 2.3392870850405485
0.876 2.3494088632193346
0.877 2.3596215481072313
0.878 2.3699270460583275
0.879 2.380327387500765
0.88 2.3908273875007655
0.881 2.4014245132803786
0.882 2.412120111385997
0.883 2.422916211100625
0.884 2.4338161647616507
0.885 2.4448236096591067
0.886 2.4559380015581844
0.887 2.4671611065741637
0.888 2.4784944176049883
0.889 2.4899393171052386
0.89 2.5014974056861163
0.891 2.5131699561499747
0.892 2.5249642404082717
0.893 2.536888552143802
0.894 2.5489328120253756
0.895 2.561098131425199
0.896 2.573397022265059
0.897 2.5858329849912653
0.898 2.598394726501736
0.899 2.611100245751743
0.9 2.623946192309335
0.901 2.6369294713959803
0.902 2.6500688651301285
0.903 2.6633480197625126
0.904 2.676789685279072
0.905 2.6903816823094076
0.906 2.7041338421656356
0.907 2.718054640148882
0.908 2.732136128432332
0.909 2.7463892875624563
0.91 2.760824022814022
0.911 2.7754348397136166
0.912 2.790227780822436
0.913 2.8052082517554613
0.914 2.8203816699577278
0.915 2.8357528980819566
0.916 2.8513270846825325
0.917 2.867108930662692
0.918 2.8831030339514214
0.919 2.899313618508053
0.92 2.9157450967362575
0.921 2.932415506506411
0.922 2.9493169700161683
0.923 2.9664597953930034
0.924 2.9838544558127573
0.925 3.0015040909733077
0.926 3.0194137408678863
0.927 3.0376008622404935
0.928 3.056064560009423
0.929 3.07481466159922
0.93 3.09386033782339
0.931 3.1132109952633478
0.932 3.1328746073338074
0.933 3.1528609818521165
0.934 3.173186994800435
0.935 3.1938522652190144
0.936 3.2148793290404
0.937 3.236271348728497
0.9380000000000001 3.258043881311398
0.9390000000000001 3.2802107631143897
0.9400000000000001 3.3027860492210372
0.9410000000000001 3.3257829419066347
0.9420000000000001 3.3492144959103456
0.9430000000000001 3.3731029063193425
0.9440000000000001 3.397460368191201
0.9450000000000001 3.422305819499556
0.9460000000000001 3.4476578855138094
0.9470000000000001 3.473535461183502
0.9480000000000001 3.4999652550415092
0.9490000000000001 3.526963910443815
0.9500000000000001 3.554557202940039
0.9510000000000001 3.582769830668532
0.9520000000000001 3.6116315267196093
0.9530000000000001 3.641167740558892
0.9540000000000001 3.6714109401776156
0.9550000000000001 3.7023929556938313
0.9560000000000001 3.7341497121978797
0.9570000000000001 3.766720844667944
0.9580000000000001 3.8001422381577896
0.9590000000000001 3.834461002183204
0.96 3.869721136164255
0.961 3.90597660382738
0.962 3.9432787922292007
0.963 3.9816897542226357
0.964 4.021270075643429
0.965 4.062091692980516
0.966 4.104230773920676
0.967 4.147769253489287
0.968 4.1927996325410035
0.969 4.2394216492542185
0.97 4.287744750131182
0.971 4.337891512339596
0.972 4.389997679340382
0.973 4.444215022772035
0.974 4.500709674098609
0.975 4.5596719036728075
0.976 4.62131530894834
0.977 4.685881773284294
0.978 4.753644435107425
0.979 4.8249194735816445
0.98 4.900069140035129
0.981 4.979516617684638
0.982 5.0637513758914565
0.983 5.153354255167727
0.984 5.249012388999461
0.985 5.351559162034533
0.986 5.462005390057328
0.987 5.581578753737205
0.988 5.711836697680383
0.989 5.854764398809209
0.99 6.012910339830626
0.991 6.1896970410610095
0.992 6.389806110297002
0.993 6.61982706779807
0.994 6.889683278091013
0.995 7.214862584758919
0.996 7.621956854009397
0.997 8.161951876829221
0.998 8.952638944954629
0.999 9.952528074124984


==> bound_hellinger_15.csv <==
col1 col2
0.0 4.938716102742546e-12
0.001 4.938716102742546e-12
0.002 4.938716102742546e-12
0.003 4.938716102742546e-12
0.004 4.938716102742546e-12
0.005 4.938716102742546e-12
0.006 4.938716102742546e-12
0.007 4.938716102742546e-12
0.008 4.938716102742546e-12
0.009000000000000001 6.669882437768592e-05
0.01 0.00016669882437768575
0.011 0.0002666988243776858
0.012 0.00036669882437768584
0.013000000000000001 0.0004666988243776859
0.014 0.0005666988243776859
0.015 0.0006666988243776858
0.016 0.0007666988243776858
0.017 0.0008666988243776859
0.018000000000000002 0.0009666988243776861
0.019 0.0010666988243776857
0.02 0.0011666988243776858
0.021 0.001266698824377686
0.022 0.0013666988243776859
0.023 0.0014666988243776857
0.024 0.001566698824377686
0.025 0.0016671811891653858
0.026000000000000002 0.0018671811891653855
0.027 0.002067181189165385
0.028 0.0022671811891653857
0.029 0.0024671811891653853
0.03 0.002667181189165385
0.031 0.0028671811891653855
0.032 0.003067181189165385
0.033 0.0032671811891653857
0.034 0.0034671811891653853
0.035 0.003667181189165386
0.036000000000000004 0.0038671811891653864
0.037 0.004067181189165385
0.038 0.004267181189165385
0.039 0.004467181189165385
0.04 0.004667181189165385
0.041 0.0048671811891653856
0.042 0.00510260475608597
0.043000000000000003 0.005402604756085972
0.044 0.00570260475608597
0.045 0.00600260475608597
0.046 0.00630260475608597
0.047 0.00660260475608597
0.048 0.006902604756085971
0.049 0.007202604756085971
0.05 0.007502604756085971
0.051000000000000004 0.007802604756085971
0.052000000000000005 0.008102604756085973
0.053 0.00840260475608597
0.054 0.00870260475608597
0.055 0.009002604756085972
0.056 0.00930260475608597
0.057 0.009602604756085972
0.058 0.00990260475608597
0.059000000000000004 0.010274900200153717
0.06 0.010674900200153714
0.061 0.011074900200153715
0.062 0.011474900200153716
0.063 0.011874900200153714
0.064 0.012274900200153715
0.065 0.012674900200153716
0.066 0.013074900200153717
0.067 0.013474900200153718
0.068 0.013874900200153716
0.069 0.014274900200153717
0.07 0.014674900200153718
0.07100000000000001 0.015074900200153719
0.07200000000000001 0.01547490020015372
0.073 0.015874900200153714
0.074 0.016274900200153715
0.075 0.016686771543166744
0.076 0.017186771543166744
0.077 0.017686771543166745
0.078 0.018186771543166745
0.079 0.018686771543166746
0.08 0.019186771543166746
0.081 0.019686771543166746
0.082 0.020186771543166747
0.083 0.020686771543166747
0.084 0.021186771543166748
0.085 0.021686771543166748
0.08600000000000001 0.02218677154316675
0.08700000000000001 0.02268677154316675
0.088 0.023186771543166743
0.089 0.023686771543166743
0.09 0.024186771543166743
0.091 0.024686771543166744
0.092 0.02524169930515116
0.093 0.025841699305151164
0.094 0.02644169930515116
0.095 0.027041699305151164
0.096 0.027641699305151167
0.097 0.028241699305151163
0.098 0.028841699305151167
0.099 0.029441699305151163
0.1 0.030041699305151166
0.101 0.03064169930515117
0.10200000000000001 0.031241699305151166
0.10300000000000001 0.03184169930515117
0.10400000000000001 0.03244169930515117
0.105 0.033041699305151155
0.106 0.03364169930515116
0.107 0.03424169930515116
0.108 0.03484394134087959
0.109 0.0355439413408796
0.11 0.036243941340879604
0.111 0.036943941340879596
0.112 0.0376439413408796
0.113 0.038343941340879595
0.114 0.0390439413408796
0.115 0.03974394134087961
0.116 0.0404439413408796
0.117 0.041143941340879606
0.11800000000000001 0.0418439413408796
0.11900000000000001 0.042543941340879604
0.12 0.043243941340879596
0.121 0.0439439413408796
0.122 0.044643941340879595
0.123 0.0453439413408796
0.124 0.04604394134087959
0.125 0.04679853701991829
0.126 0.047598537019918286
0.127 0.048398537019918295
0.128 0.04919853701991829
0.129 0.0499985370199183
0.13 0.050798537019918294
0.131 0.05159853701991829
0.132 0.0523985370199183
0.133 0.05319853701991829
0.134 0.0539985370199183
0.135 0.0547985370199183
0.136 0.05559853701991829
0.137 0.0563985370199183
0.138 0.0571985370199183
0.139 0.057998537019918306
0.14 0.0587985370199183
0.14100000000000001 0.05961130847632071
0.14200000000000002 0.06051130847632072
0.14300000000000002 0.0614113084763207
0.14400000000000002 0.062311308476320715
0.145 0.0632113084763207
0.146 0.06411130847632068
0.147 0.0650113084763207
0.148 0.06591130847632068
0.149 0.06681130847632069
0.15 0.0677113084763207
0.151 0.06861130847632069
0.152 0.0695113084763207
0.153 0.07041130847632068
0.154 0.0713113084763207
0.155 0.0722113084763207
0.156 0.07311130847632069
0.157 0.0740113084763207
0.158 0.07498886701708915
0.159 0.07598886701708915
0.16 0.07698886701708915
0.161 0.07798886701708915
0.162 0.07898886701708915
0.163 0.07998886701708915
0.164 0.08098886701708916
0.165 0.08198886701708916
0.166 0.08298886701708916
0.167 0.08398886701708916
0.168 0.08498886701708916
0.169 0.08598886701708916
0.17 0.08698886701708916
0.171 0.08798886701708916
0.17200000000000001 0.08898886701708916
0.17300000000000001 0.08998886701708916
0.17400000000000002 0.091038615814759
0.17500000000000002 0.09213861581475899
0.176 0.09323861581475895
0.177 0.09433861581475897
0.178 0.09543861581475896
0.179 0.09653861581475898
0.18 0.09763861581475897
0.181 0.09873861581475896
0.182 0.09983861581475897
0.183 0.10093861581475896
0.184 0.10203861581475898
0.185 0.10313861581475897
0.186 0.10423861581475896
0.187 0.10533861581475898
0.188 0.10643861581475897
0.189 0.10753861581475899
0.19 0.10866875499054884
0.191 0.10986875499054885
0.192 0.11106875499054886
0.193 0.11226875499054884
0.194 0.11346875499054884
0.195 0.11466875499054885
0.196 0.11586875499054886
0.197 0.11706875499054886
0.198 0.11826875499054884
0.199 0.11946875499054885
0.2 0.12066875499054885
0.201 0.12186875499054886
0.202 0.12306875499054887
0.203 0.12426875499054885
0.20400000000000001 0.12546875499054885
0.20500000000000002 0.12666875499054886
0.20600000000000002 0.12788828759265253
0.20700000000000002 0.1291882875926525
0.20800000000000002 0.13048828759265252
0.209 0.1317882875926525
0.21 0.1330882875926525
0.211 0.13438828759265248
0.212 0.1356882875926525
0.213 0.13698828759265247
0.214 0.1382882875926525
0.215 0.13958828759265252
0.216 0.14088828759265248
0.217 0.1421882875926525
0.218 0.14348828759265247
0.219 0.1447882875926525
0.22 0.14608828759265252
0.221 0.1473882875926525
0.222 0.1487070263323328
0.223 0.1501070263323328
0.224 0.15150702633233282
0.225 0.15290702633233283
0.226 0.1543070263323328
0.227 0.1557070263323328
0.228 0.1571070263323328
0.229 0.15850702633233282
0.23 0.15990702633233284
0.231 0.1613070263323328
0.232 0.1627070263323328
0.233 0.16410702633233282
0.234 0.16550702633233283
0.23500000000000001 0.16690702633233284
0.23600000000000002 0.1683070263323328
0.23700000000000002 0.1697070263323328
0.23800000000000002 0.17113559975721843
0.23900000000000002 0.17263559975721843
0.24 0.17413559975721837
0.241 0.17563559975721837
0.242 0.17713559975721838
0.243 0.17863559975721838
0.244 0.18013559975721838
0.245 0.18163559975721838
0.246 0.18313559975721838
0.247 0.18463559975721838
0.248 0.18613559975721838
0.249 0.18763559975721839
0.25 0.1891355997572184
0.251 0.1906355997572184
0.252 0.1921355997572184
0.253 0.1936355997572184
0.254 0.19518545204309018
0.255 0.19678545204309017
0.256 0.19838545204309016
0.257 0.19998545204309015
0.258 0.2015854520430902
0.259 0.2031854520430902
0.26 0.20478545204309018
0.261 0.20638545204309017
0.262 0.20798545204309016
0.263 0.2095854520430902
0.264 0.2111854520430902
0.265 0.21278545204309018
0.266 0.21438545204309017
0.267 0.21598545204309016
0.268 0.2175854520430902
0.269 0.2191854520430902
0.27 0.22086887493495017
0.271 0.22256887493495014
0.272 0.22426887493495018
0.273 0.22596887493495016
0.274 0.2276688749349502
0.275 0.22936887493495017
0.276 0.23106887493495015
0.277 0.2327688749349502
0.278 0.23446887493495017
0.279 0.2361688749349502
0.28 0.23786887493495018
0.281 0.23956887493495016
0.28200000000000003 0.2412688749349502
0.28300000000000003 0.24296887493495017
0.28400000000000003 0.2446688749349502
0.28500000000000003 0.24639897579882553
0.28600000000000003 0.24819897579882544
0.28700000000000003 0.24999897579882546
0.28800000000000003 0.2517989757988255
0.289 0.2535989757988254
0.29 0.2553989757988254
0.291 0.25719897579882534
0.292 0.25899897579882536
0.293 0.2607989757988254
0.294 0.2625989757988254
0.295 0.26439897579882543
0.296 0.26619897579882534
0.297 0.26799897579882537
0.298 0.2697989757988254
0.299 0.2715989757988254
0.3 0.27339897579882544
0.301 0.2752897319546018
0.302 0.2771897319546017
0.303 0.27908973195460174
0.304 0.28098973195460175
0.305 0.28288973195460176
0.306 0.2847897319546018
0.307 0.2866897319546018
0.308 0.2885897319546018
0.309 0.2904897319546018
0.31 0.29238973195460183
0.311 0.29428973195460184
0.312 0.29618973195460174
0.313 0.29808973195460176
0.314 0.29998973195460177
0.315 0.3018897319546018
0.316 0.30385596692528516
0.317 0.30585596692528516
0.318 0.30785596692528516
0.319 0.30985596692528516
0.32 0.31185596692528517
0.321 0.31385596692528517
0.322 0.31585596692528517
0.323 0.31785596692528517
0.324 0.3198559669252852
0.325 0.3218559669252852
0.326 0.3238559669252852
0.327 0.3258559669252852
0.328 0.3278559669252852
0.329 0.3298559669252852
0.33 0.3318559669252852
0.331 0.33391338511061786
0.332 0.33601338511061785
0.333 0.33811338511061784
0.334 0.3402133851106178
0.335 0.34231338511061793
0.336 0.3444133851106179
0.337 0.3465133851106179
0.338 0.3486133851106179
0.339 0.3507133851106179
0.34 0.3528133851106179
0.341 0.3549133851106179
0.342 0.35701338511061786
0.343 0.35911338511061786
0.34400000000000003 0.36121338511061785
0.34500000000000003 0.36331338511061795
0.34600000000000003 0.36547855035452903
0.34700000000000003 0.367678550354529
0.34800000000000003 0.3698785503545291
0.34900000000000003 0.3720785503545291
0.35000000000000003 0.37427855035452906
0.35100000000000003 0.37647855035452904
0.352 0.3786785503545289
0.353 0.380878550354529
0.354 0.383078550354529
0.355 0.38527855035452896
0.356 0.38747855035452894
0.357 0.3896785503545289
0.358 0.391878550354529
0.359 0.394078550354529
0.36 0.39627855035452897
0.361 0.3985689482931396
0.362 0.4008689482931397
0.363 0.40316894829313965
0.364 0.4054689482931396
0.365 0.4077689482931396
0.366 0.41006894829313967
0.367 0.41236894829313964
0.368 0.4146689482931396
0.369 0.4169689482931397
0.37 0.41926894829313965
0.371 0.4215689482931396
0.372 0.4238689482931397
0.373 0.42616894829313967
0.374 0.42846894829313964
0.375 0.4308029399333855
0.376 0.43320293993338543
0.377 0.4356029399333855
0.378 0.43800293993338546
0.379 0.44040293993338553
0.38 0.4428029399333855
0.381 0.44520293993338544
0.382 0.4476029399333855
0.383 0.45000293993338547
0.384 0.45240293993338554
0.385 0.4548029399333855
0.386 0.45720293993338545
0.387 0.4596029399333855
0.388 0.4620029399333855
0.389 0.46440293993338555
0.39 0.4668998326819285
0.391 0.4693998326819284
0.392 0.47189983268192837
0.393 0.4743998326819284
0.394 0.4768998326819285
0.395 0.47939983268192843
0.396 0.4818998326819284
0.397 0.48439983268192843
0.398 0.4868998326819285
0.399 0.48939983268192844
0.4 0.4918998326819284
0.401 0.49439983268192833
0.402 0.4968998326819285
0.403 0.49939983268192845
0.404 0.5019798495002872
0.405 0.5045798495002873
0.406 0.5071798495002873
0.40700000000000003 0.5097798495002872
0.40800000000000003 0.5123798495002874
0.40900000000000003 0.5149798495002873
0.41000000000000003 0.5175798495002872
0.41100000000000003 0.5201798495002874
0.41200000000000003 0.5227798495002873
0.41300000000000003 0.5253798495002873
0.41400000000000003 0.5279798495002872
0.41500000000000004 0.5305798495002874
0.41600000000000004 0.5331798495002873
0.417 0.5357798495002872
0.418 0.5384641830290595
0.419 0.5411641830290594
0.42 0.5438641830290596
0.421 0.5465641830290595
0.422 0.5492641830290594
0.423 0.5519641830290596
0.424 0.5546641830290595
0.425 0.5573641830290594
0.426 0.5600641830290596
0.427 0.5627641830290595
0.428 0.5654641830290594
0.429 0.5681641830290596
0.43 0.5708641830290595
0.431 0.5735749693166201
0.432 0.57637496931662
0.433 0.5791749693166202
0.434 0.5819749693166201
0.435 0.5847749693166202
0.436 0.5875749693166201
0.437 0.59037496931662
0.438 0.5931749693166202
0.439 0.5959749693166201
0.44 0.5987749693166202
0.441 0.6015749693166201
0.442 0.60437496931662
0.443 0.6071749693166202
0.444 0.6099749693166201
0.445 0.6128353582899828
0.446 0.6157353582899827
0.447 0.6186353582899828
0.448 0.6215353582899827
0.449 0.6244353582899829
0.45 0.6273353582899828
0.451 0.6302353582899829
0.452 0.6331353582899828
0.453 0.6360353582899827
0.454 0.6389353582899828
0.455 0.6418353582899827
0.456 0.6447353582899829
0.457 0.6476353582899828
0.458 0.6505694814162513
0.459 0.6535694814162512
0.46 0.6565694814162513
0.461 0.6595694814162512
0.462 0.6625694814162513
0.463 0.6655694814162512
0.464 0.6685694814162513
0.465 0.6715694814162512
0.466 0.6745694814162513
0.467 0.6775694814162512
0.468 0.6805694814162513
0.46900000000000003 0.6835694814162512
0.47000000000000003 0.6865694814162513
0.47100000000000003 0.6896025037724767
0.47200000000000003 0.6927025037724766
0.47300000000000003 0.6958025037724767
0.47400000000000003 0.6989025037724765
0.47500000000000003 0.7020025037724766
0.47600000000000003 0.7051025037724767
0.47700000000000004 0.7082025037724766
0.47800000000000004 0.7113025037724767
0.47900000000000004 0.7144025037724766
0.48 0.7175025037724765
0.481 0.7206025037724766
0.482 0.7237025037724765
0.483 0.7268025037724766
0.484 0.7299606424393992
0.485 0.7331606424393993
0.486 0.7363606424393994
0.487 0.7395606424393992
0.488 0.7427606424393993
0.489 0.7459606424393992
0.49 0.7491606424393993
0.491 0.7523606424393994
0.492 0.7555606424393992
0.493 0.7587606424393993
0.494 0.7619606424393992
0.495 0.7651606424393993
0.496 0.7683711652113028
0.497 0.7716711652113029
0.498 0.7749711652113029
0.499 0.7782711652113028
0.5 0.7815711652113029
0.501 0.784871165211303
0.502 0.7881711652113028
0.503 0.7914711652113029
0.504 0.794771165211303
0.505 0.7980711652113028
0.506 0.8013711652113029
0.507 0.804671165211303
0.508 0.8079711652113029
0.509 0.8113624595088365
0.51 0.8147624595088365
0.511 0.8181624595088366
0.512 0.8215624595088364
0.513 0.8249624595088365
0.514 0.8283624595088366
0.515 0.8317624595088366
0.516 0.8351624595088365
0.517 0.8385624595088366
0.518 0.8419624595088366
0.519 0.8453624595088365
0.52 0.8487640222854149
0.521 0.852264022285415
0.522 0.8557640222854148
0.523 0.8592640222854149
0.524 0.8627640222854149
0.525 0.866264022285415
0.526 0.869764022285415
0.527 0.8732640222854149
0.528 0.876764022285415
0.529 0.880264022285415
0.53 0.8837640222854148
0.531 0.8872640222854149
0.532 0.8908064813812355
0.533 0.8944064813812354
0.534 0.8980064813812354
0.535 0.9016064813812354
0.536 0.9052064813812355
0.537 0.9088064813812355
0.538 0.9124064813812354
0.539 0.9160064813812354
0.54 0.9196064813812355
0.541 0.9232064813812355
0.542 0.9268064813812356
0.543 0.9304216659169908
0.544 0.9341216659169911
0.545 0.9378216659169909
0.546 0.9415216659169912
0.547 0.945221665916991
0.548 0.9489216659169908
0.549 0.952621665916991
0.55 0.9563216659169909
0.551 0.9600216659169911
0.552 0.9637216659169909
0.553 0.9674216659169912
0.554 0.9711425993938225
0.555 0.9749425993938226
0.556 0.9787425993938226
0.557 0.9825425993938226
0.558 0.9863425993938226
0.559 0.9901425993938227
0.56 0.9939425993938227
0.561 0.9977425993938223
0.562 1.0015425993938223
0.5630000000000001 1.0053425993938223
0.5640000000000001 1.0091425993938223
0.5650000000000001 1.0130035329577165
0.5660000000000001 1.0169035329577163
0.5670000000000001 1.0208035329577165
0.5680000000000001 1.0247035329577163
0.5690000000000001 1.0286035329577166
0.5700000000000001 1.0325035329577164
0.5710000000000001 1.0364035329577166
0.5720000000000001 1.0403035329577164
0.5730000000000001 1.0442035329577166
0.5740000000000001 1.0481035329577164
0.5750000000000001 1.0520400254643305
0.5760000000000001 1.0560400254643305
0.577 1.06004002546433
0.578 1.06404002546433
0.579 1.06804002546433
0.58 1.07204002546433
0.581 1.07604002546433
0.582 1.08004002546433
0.583 1.08404002546433
0.584 1.08804002546433
0.585 1.0920889349929759
0.586 1.0961889349929756
0.587 1.1002889349929759
0.588 1.1043889349929756
0.589 1.1084889349929758
0.59 1.1125889349929756
0.591 1.1166889349929758
0.592 1.1207889349929756
0.593 1.1248889349929758
0.594 1.1289889349929756
0.595 1.133188436602727
0.596 1.137388436602727
0.597 1.141588436602727
0.598 1.145788436602727
0.599 1.1499884366027269
0.6 1.1541884366027269
0.601 1.1583884366027268
0.602 1.1625884366027268
0.603 1.1667884366027268
0.604 1.1710781615708017
0.605 1.1753781615708014
0.606 1.1796781615708016
0.607 1.1839781615708014
0.608 1.1882781615708016
0.609 1.1925781615708018
0.61 1.1968781615708015
0.611 1.2011781615708017
0.612 1.2054991394116956
0.613 1.2098991394116956
0.614 1.2142991394116955
0.615 1.2186991394116955
0.616 1.223099139411696
0.617 1.2274991394116959
0.618 1.2318991394116958
0.619 1.2362991394116958
0.62 1.2406991394116957
0.621 1.245193913211617
0.622 1.2496939132116167
0.623 1.2541939132116169
0.624 1.2586939132116166
0.625 1.2631939132116168
0.626 1.267693913211617
0.627 1.2721939132116167
0.628 1.2768060542666717
0.629 1.2815060542666719
0.63 1.286206054266672
0.631 1.2909060542666717
0.632 1.2956060542666719
0.633 1.300306054266672
0.634 1.3050060542666717
0.635 1.3097060542666719
0.636 1.314406054266672
0.637 1.3191060542666717
0.638 1.3238060542666719
0.639 1.328506054266672
0.64 1.3332060542666717
0.641 1.3379060542666719
0.642 1.342606054266672
0.643 1.3473060542666717
0.644 1.3520060542666719
0.645 1.356706054266672
0.646 1.3614060542666717
0.647 1.366195999917582
0.648 1.3709959999175823
0.649 1.3757959999175822
0.65 1.380595999917582
0.651 1.3853977626579637
0.652 1.3902977626579638
0.653 1.395197762657964
0.654 1.400097762657964
0.655 1.4049977626579637
0.656 1.4099278439994478
0.657 1.4149278439994477
0.658 1.4199278439994476
0.659 1.4249278439994475
0.66 1.4299278439994478
0.661 1.4350018684129027
0.662 1.4401018684129023
0.663 1.4452018684129024
0.664 1.4503018684129025
0.665 1.4554346428946858
0.666 1.4606346428946861
0.667 1.465834642894686
0.668 1.4710346428946859
0.669 1.4762402152334801
0.67 1.4815402152334802
0.671 1.4868402152334803
0.672 1.4921402152334804
0.673 1.4974402152334805
0.674 1.5028319385213664
0.675 1.5082319385213663
0.676 1.5136319385213661
0.677 1.5190319385213664
0.678 1.5245225061900718
0.679 1.5300225061900719
0.68 1.535522506190072
0.681 1.541024016697698
0.682 1.5466240166976983
0.683 1.5522240166976982
0.684 1.557824016697698
0.685 1.5634479679070807
0.686 1.5691479679070808
0.687 1.5748479679070808
0.6880000000000001 1.5805479679070809
0.6890000000000001 1.5863053385792236
0.6900000000000001 1.5921053385792234
0.6910000000000001 1.5979053385792232
0.6920000000000001 1.6037066198604393
0.6930000000000001 1.6096066198604388
0.6940000000000001 1.6155066198604393
0.6950000000000001 1.6214066198604389
0.6960000000000001 1.627361779251654
0.6970000000000001 1.6333617792516542
0.6980000000000001 1.6393617792516544
0.6990000000000001 1.6453804198754383
0.7000000000000001 1.6514804198754383
0.7010000000000001 1.6575804198754382
0.7020000000000001 1.6636804198754382
0.7030000000000001 1.6698716593214926
0.704 1.6760716593214915
0.705 1.6822716593214913
0.706 1.68854425218042
0.707 1.6948442521804203
0.708 1.7011442521804199
0.709 1.7075066024332535
0.71 1.7139066024332528
0.711 1.720306602433253
0.712 1.7267667447014485
0.713 1.7332667447014485
0.714 1.7397667447014484
0.715 1.7463323922054146
0.716 1.7529323922054143
0.717 1.759532392205415
0.718 1.7662108956852482
0.719 1.7729108956852486
0.72 1.779610895685248
0.721 1.7864094541266455
0.722 1.7932094541266457
0.723 1.8000347952109443
0.724 1.8069347952109451
0.725 1.813834795210945
0.726 1.8207935527740764
0.727 1.827793552774076
0.728 1.8347935527740766
0.729 1.8418920306549116
0.73 1.848992030654911
0.731 1.8561363207100952
0.732 1.8633363207100953
0.733 1.8705363207100945
0.734 1.8778322545280268
0.735 1.8851322545280276
0.736 1.8924854874308
0.737 1.8998854874307995
0.738 1.9073014733962559
0.739 1.9148014733962553
0.74 1.9223014733962556
0.741 1.9298854358478499
0.742 1.93748543584785
0.743 1.9451424676608076
0.744 1.9528424676608074
0.745 1.9605774557467566
0.746 1.9683774557467562
0.747 1.9761951135003444
0.748 1.9840951135003446
0.749 1.9920000099056638
0.75 2.000000009905664
0.751 2.008000009905664
0.752 2.016096557773399
0.753 2.024196557773399
0.754 2.0323890275813277
0.755 2.040589027581327
0.756 2.048881573504592
0.757 2.057181573504592
0.758 2.0655781756226252
0.759 2.0739826682111673
0.76 2.082482668211167
0.761 2.090998843555025
0.762 2.0995988435550244
0.763 2.1082303652720933
0.764 2.1169303652720934
0.765 2.125680716370793
0.766 2.134480716370793
0.767 2.1433533132580704
0.768 2.15225331325807
0.769 2.161251475701338
0.77 2.170278447378407
0.771 2.179378447378407
0.772 2.1885373292414076
0.773 2.1977373292414075
0.774 2.2070311581161057
0.775 2.2163628861749443
0.776 2.2257628861749446
0.777 2.2352354194883866
0.778 2.2447514172545295
0.779 2.2543514172545294
0.78 2.264013734272531
0.781 2.273724892283873
0.782 2.2835248922838733
0.783 2.293387526478768
0.784 2.303304078515672
0.785 2.3133040785156727
0.786 2.323377018709544
0.787 2.333508659450544
0.788 2.3437086594505434
0.789 2.3540013570325593
0.79 2.3643573394020097
0.791 2.3747787223402943
0.792 2.3852787223402947
0.793 2.395867734182401
0.794 2.406526388119066
0.795 2.417256707356783
0.796 2.428060696939686
0.797 2.4389606969396853
0.798 2.4499402784491284
0.799 2.460997346709404
0.8 2.4721336727866294
0.801 2.4833510843205593
0.802 2.494651347845654
0.803 2.506051347845654
0.804 2.5175361683414232
0.805 2.529107177799882
0.806 2.5407660477185816
0.807 2.552514370752771
0.808 2.5643536655501515
0.809 2.5762854581652244
0.81 2.58831130083819
0.811 2.6004325725577075
0.812 2.6126507394807135
0.8130000000000001 2.6249671650577664
0.8140000000000001 2.6373832530217056
0.8150000000000001 2.649900318079667
0.8160000000000001 2.662519670624312
0.8170000000000001 2.6752426470396546
0.8180000000000001 2.6880703387162566
0.8190000000000001 2.7010040832747304
0.8200000000000001 2.7140450962840124
0.8210000000000001 2.727194544857701
0.8220000000000001 2.7404535961474785
0.8230000000000001 2.7538232288890985
0.8240000000000001 2.7673047758565392
0.8250000000000001 2.7809075328543074
0.8260000000000001 2.7946309274195933
0.8270000000000001 2.8084703460805205
0.8280000000000001 2.8224267943436754
0.8290000000000001 2.8365012953415185
0.8300000000000001 2.8507081699213703
0.8310000000000001 2.865042457817543
0.8320000000000001 2.879498477565278
0.833 2.894079467647572
0.834 2.9088061698767227
0.835 2.923658145175331
0.836 2.9386413042293587
0.837 2.9537739861420107
0.838 2.9690352515020226
0.839 2.984446434683564
0.84 2.999997874855266
0.841 3.0156961259348876
0.842 3.0315443889095217
0.843 3.0475426590031116
0.844 3.0636940080576043
0.845 3.0800046070463036
0.846 3.0964650563025735
0.847 3.1130997459299348
0.848 3.1298898398164763
0.849 3.146844832072029
0.85 3.1639772904807657
0.851 3.1812771104792894
0.852 3.1987488224813347
0.853 3.216400246110833
0.854 3.2342375171587943
0.855 3.2522570247825424
0.856 3.270462835930685
0.857 3.2888587218839724
0.858 3.3074485907413163
0.859 3.326236071382308
0.86 3.345224632712082
0.861 3.364417829772769
0.862 3.383819074602478
0.863 3.4034314078716648
0.864 3.4232581032723424
0.865 3.443307061714318
0.866 3.4635832706030154
0.867 3.4840843608873335
0.868 3.5048139143118124
0.869 3.5257894695897036
0.87 3.5469995259575313
0.871 3.568459918816785
0.872 3.590167462703178
0.873 3.612135386139032
0.874 3.634358677326052
0.875 3.6568530790197116
0.876 3.679618366655099
0.877 3.702658953424965
0.878 3.7259815445000832
0.879 3.749592901449489
0.88 3.773499606173363
0.881 3.797707891276051
0.882 3.8222238088508114
0.883 3.84705324787717
0.884 3.872202136766891
0.885 3.897675658372929
0.886 3.92348822485031
0.887 3.949640255584786
0.888 3.9761424993724788
0.889 4.00300007934549
0.89 4.030226813414913
0.891 4.05782531235014
0.892 4.085805653816504
0.893 4.114177355681502
0.894 4.142950486468152
0.895 4.1721340471412525
0.896 4.201736455247911
0.897 4.23176694888916
0.898 4.262242942051778
0.899 4.293165665835161
0.9 4.3245551029552125
0.901 4.3564173435764495
0.902 4.388765773211027
0.903 4.421613020452131
0.904 4.454971902540414
0.905 4.488854712656849
0.906 4.523280839452632
0.907 4.558257087515546
0.908 4.593803795344236
0.909 4.629934946733915
0.91 4.666665556901847
0.911 4.704014242187178
0.912 4.741998648705952
0.913 4.78063470153581
0.914 4.819941771955055
0.915 4.859942388542592
0.916 4.900655839739358
0.917 4.942101648123398
0.918 4.984302863200583
0.919 5.027283422379718
0.92 5.071067868459323
0.921 5.115680295097597
0.922 5.161148970338473
0.923 5.207499829041716
0.924 5.2547620888115105
0.925 5.302967372909173
0.926 5.352146312735599
0.927 5.402332220842972
0.928 5.453559734371886
0.929 5.505865543249428
0.93 5.559289649591257
0.931 5.613870454531188
0.932 5.669650692065375
0.933 5.726674087655653
0.934 5.784989512264062
0.935 5.84464501367443
0.936 5.905694245551658
0.937 5.968191296468035
0.9380000000000001 6.032193946686256
0.9390000000000001 6.097763561913048
0.9400000000000001 6.1649663674428155
0.9410000000000001 6.23386975772938
0.9420000000000001 6.304549131253765
0.9430000000000001 6.377078965287772
0.9440000000000001 6.4515427710009305
0.9450000000000001 6.528028583056937
0.9460000000000001 6.606630570161116
0.9470000000000001 6.6874449128187905
0.9480000000000001 6.770581167843346
0.9490000000000001 6.856149887965515
0.9500000000000001 6.944271908568396
0.9510000000000001 7.035079589952602
0.9520000000000001 7.128709876396812
0.9530000000000001 7.225312688614579
0.9540000000000001 7.325048141058957
0.9550000000000001 7.428091570406366
0.9560000000000001 7.534627120152038
0.9570000000000001 7.6448572731180064
0.9580000000000001 7.759001888320739
0.9590000000000001 7.877297843376098
0.96 8.000000445324176
0.961 8.127393773360751
0.962 8.259784004408488
0.963 8.397506930912883
0.964 8.540927532834814
0.965 8.690449776554146
0.966 8.846524836158096
0.967 9.009643874807978
0.968 9.18034192136463
0.969 9.359245015185536
0.97 9.547012412699729
0.971 9.744408678497308
0.972 9.952294616421995
0.973 10.171622665904493
0.974 10.403479693111649
0.975 10.649114324246625
0.976 10.90994895189607
0.977 11.187618846707437
0.978 11.48400718127391
0.979 11.801320833863144
0.98 12.14214665399686
0.981 12.509535281004275
0.982 12.907131842369836
0.983 13.339323625231884
0.984 13.811399042523306
0.985 14.32994052597121
0.986 14.903139911767198
0.987 15.541244113243238
0.988 16.257498230041165
0.989 17.069280358580272
0.99 18.00001444440329
0.991 18.999904837417944
0.992 19.99980483741797
0.993 20.99970483741788
0.994 21.999604837417905
0.995 22.99950483741793
0.996 23.999404837417956
0.997 24.99930483741798
0.998 25.999204837417892
0.999 26.999104837417917


==> bound_renyi_43.csv <==
col1 col2
0.0 6.33317419803746e-12
0.01 0.00035014472013812864
0.02 0.0014002210244164351
0.03 0.003400221024416435
0.04 0.006149154854036857
0.05 0.009595154396091791
0.06 0.013735706861082768
0.07 0.018735706861082772
0.08 0.024567575761729455
0.09 0.031086795426984212
0.1 0.03828866602186607
0.11 0.046288666021866064
0.12 0.05516774600123742
0.13 0.06471784861797512
0.14 0.07493203117323644
0.15 0.08593203117323642
0.16 0.09780259074860215
0.17 0.11032105751161911
0.18 0.12347818733144922
0.19 0.13747818733144923
0.2 0.15226395915557792
0.21 0.16766757699458198
0.22 0.18367745372568364
0.23 0.20067745372568366
0.24 0.21828125037428037
0.25 0.23646585396628353
0.26 0.2554658539662835
0.27 0.27521741671414285
0.28 0.2955213647212076
0.29 0.3165213647212075
0.3 0.33836247542328574
0.31 0.36072490178604194
0.32 0.38372490178604196
0.33 0.40759226128380543
0.34 0.4319477452284208
0.35000000000000003 0.4569477452284208
0.36 0.48277424879305697
0.37 0.5090545356693875
0.38 0.5360545356693875
0.39 0.5637714731860477
0.4 0.5919083051979349
0.41000000000000003 0.620908305197935
0.42 0.6504489882806779
0.43 0.6804489882806779
0.44 0.7113786115535847
0.45 0.7426839277335773
0.46 0.7746839277335773
0.47000000000000003 0.8073539373770862
0.48 0.8403806138567056
0.49 0.8743806138567056
0.5 0.9087597414380226
0.51 0.9437597414380228
0.52 0.979491789630942
0.53 1.0155829364430637
0.54 1.0525829364430637
0.55 1.0900460491633563
0.56 1.1280460491633566
0.5700000000000001 1.1669016659189642
0.58 1.2061788446426076
0.59 1.2461788446426076
0.6 1.2869157620166216
0.61 1.3281600119112138
0.62 1.370160011911214
0.63 1.412968433103574
0.64 1.4564064799240253
0.65 1.5005470594354062
0.66 1.5455470594354062
0.67 1.592963084649274
0.68 1.640963084649274
0.6900000000000001 1.688963084649274
0.7000000000000001 1.736963084649274
0.71 1.785856771565839
0.72 1.8364402992221407
0.73 1.888921030279303
0.74 1.9433602935698175
0.75 1.999981586757885
0.76 2.0588911704539368
0.77 2.1202805049885387
0.78 2.1843947071990684
0.79 2.2515250410048653
0.8 2.3219255760207482
0.81 2.39592809920952
0.8200000000000001 2.473928670149828
0.8300000000000001 2.5563915381230045
0.84 2.6438536774696155
0.85 2.736963076287573
0.86 2.8365011114419705
0.87 2.9434164731341923
0.88 3.058891247057695
0.89 3.1844235819872964
0.9 3.321925592767137
0.91 3.473928711405362
0.92 3.6438536694501185
0.93 3.836501246941065
0.9400000000000001 4.05889122423288
0.9500000000000001 4.321926664165417
0.96 4.643856115573623
0.97 5.058893817305275
0.98 5.643858749361584
0.99 6.643857803608171


==> relative_5000.csv <==
col1 col2
0.6566354720635728 1.4638021284287874
0.023362922477106696 0.0017332623190670518
0.44431112257793814 0.7401953066361543
0.03143251535963376 0.00285558136025797
0.3825343268380197 0.44295827002111565
0.1216375929486716 0.06270276239772997
0.5617869608607556 1.0254803632800253
0.1313199230788199 0.07669255181021574
0.5229764183267228 0.8612529018483599
0.21695341148653735 0.13790160655783681
0.449930062449738 0.7614228196205737
0.46957354524157446 0.6814379493024829
0.19495564360021223 0.26094795598267206
0.16187083922022782 0.12429654465273149
0.3067015870849109 0.3644938824977931
0.625452100972283 1.273780023151203
0.31410570497526935 0.3479572570190862
0.5133280048682309 0.8182403612959989
0.3819004486424705 0.6976452545524605
0.5785159227521144 1.227537841871717
0.29296876595634913 0.2881719224045833
0.517601449695098 0.9145790925935304
0.3110265583488927 0.4570194135080877
0.0038467937650422668 4.425264078318245e-05
0.42281726619713267 0.5430728612223138
0.3145927150044485 0.3478820825832263
0.13257913224187856 0.0525906088869187
0.6416766310878242 1.4029134622339106
0.29359351436971437 0.29248061471646014
0.1176653970383289 0.05431644414799148
0.6453329829862091 1.3596851054606767
0.2957003391047315 0.26137196295538584
0.14268744885860507 0.18430856270962118
0.24675022258169477 0.1781401496380817
0.0786447791521625 0.05632608746089267
0.5104812276785394 1.094828317220926
0.004831877305717769 6.965061506385809e-05
0.42356081703130155 0.549117268683452
0.5237150896423158 1.0291377620093063
0.1297271513948166 0.049711138364806305
0.7118467899600885 1.7116726328298102
0.15970831678344155 0.08771236419677937
0.7881383089118458 2.2028558868722192
0.6544024157055391 1.445510941138296
0.48859667665112405 0.7905583784791491
0.33125609272685386 0.3255919187212752
0.9662339337029258 8.176633305890993
0.4128833727227178 0.5597866757603615
0.3958196666582686 0.6970005642856573
0.0031624888608208224 2.993001202307787e-05
0.051627136345701485 0.021354294232216655
0.36977962502551354 0.410950250862554
0.20051166755911465 0.15361103472364862
0.09277535790508995 0.04223491137685968
0.05926372353205234 0.016375225543722994
0.504311831624124 0.9561683132309285
0.0032413275111169426 0.00017804848279682722
0.4314380977178196 0.7276970251474243
0.15756406120017996 0.40873845409098714
0.012554182558447535 0.00045574991135323005
0.3288817704379219 0.3520113556883148
0.04888700455833772 0.010959115755595864
0.05644925922589583 0.028951976663593386
0.18110834518150443 0.09536525066616243
0.10639080201138573 0.12547218266093685
0.16193565183363812 0.09509091451347244
0.05063539485784829 0.009926102477527008
0.10364482857516455 0.03865067916897952
0.8600812113906894 4.4955795221117985
0.22374682065090323 0.14956955418818546
0.13551286122383155 0.053467576198352434
0.7353071063833028 1.994434535369253
0.08814773359080053 0.02436211867506306
0.43551437709299834 0.6309984780180267
0.06066492743069252 0.037219752984205705
0.21783411977366074 0.1757575646588161
0.32348107332395026 0.3188170539630718
0.021844636806936824 0.0015607696637962621
0.5796421648821725 3.430750491654555
0.274863686484368 0.6793099361958359
0.11760371737921205 0.041926787655063635
0.21852169146089595 0.13999762935042506
0.3501295379986237 0.5881279614667209
0.06961333229326039 0.013998117660167259
0.42836754881915773 0.559521201706658
0.8037392308193513 3.387617437402462
0.5869823825104359 1.0918806755692274
0.23706567566480075 0.2227225069276877
0.05397977241691587 0.01026251586266778
0.49595533392533386 0.7924602540139318
0.3122555105411975 0.3393891764319016
0.8137628528507485 2.766553365222158
0.05951985655965386 0.013011274266824567
0.01986341354144594 0.0013876538353051024
0.11630896822817482 0.04574223295505261
0.4955542333076739 2.0718998466558776
0.18275261036488744 0.16301452020453178
0.7503546270571468 2.674262992294039
0.4223658305401268 0.53886411412939
0.7364150871192734 2.446961077018981
0.03026297643238396 0.02364253925031282
0.15598005055401198 0.10350717970369044
0.09476290570081913 0.08549365181331493
0.016291498469778287 0.0009649073803542911
0.0774087338314221 0.017413226534660257
0.24140266586316583 0.25969668376120564
0.6463883321182335 1.3540064490829657
0.15766220177827472 0.08090053231279472
0.818505310572284 3.11643027336353
0.4471319385977691 0.7656771543515402
0.003967129042444784 5.253995201204905e-05
0.22820749369461868 0.21545950996600738
0.07206863902433758 0.02158748827032177
0.371765691043233 1.3335258876559564
0.316654540550382 1.4163179392700764
0.3744720766246945 0.44722587493395016
0.19329397655281444 0.182952118308993
0.45912489519293076 0.6933272354158335
0.5500637260316636 1.0162319823271753
0.5732578058972423 1.0836875057098727
0.5072597279289232 0.9220657489862942
0.07576797154487858 0.06933002517716391
0.8150635024060463 2.4331634578327885
0.03864487287835627 0.009098461502974395
0.07993286115117382 0.018850404221441006
0.7801519051320441 2.701586800727867
0.303649266517631 0.37706082695255766
0.032911759692490716 0.004119746194620276
0.6286985021076354 1.3982151184186684
0.055226976784598314 0.03821232211048114
0.00923871513622554 0.00035706781453653927
0.06323982591840638 0.1027226317777766
0.1846783514238889 0.1043858643437864
0.6288246967164144 1.3020279395538348
0.2665558792339521 0.21333205491447335
0.5129628604311799 1.0925513962376738
0.5024181914460094 0.7778034564014243
0.020148654996240856 0.016458621235567347
0.09819049804184421 0.04060779028353135
0.10808457214903089 0.03384213582064978
0.2293053234183532 0.1541453222988117
0.08324517757400074 0.020422396330181898
0.22589096704195377 0.25656834293896025
0.5350790085137986 0.9110907363785198
0.638816769697746 1.5443409928769511
0.3283495555052357 0.32872199312354716
0.564244309037012 0.9989046476400261
0.1446039161830529 0.06748351927453011
0.5470067534870536 1.4428907853917377
0.21735944591795375 0.23219462476722444
0.2530269202955575 0.19529250658676417
0.2161767763369219 0.1547659395518085
0.312658242939739 0.28895909452566815
0.7674779192218155 2.8308500446760476
0.4525311002850678 1.0521274262739824
0.5045432977210338 1.5611144120936362
0.0064184243975796695 0.0002489861135372452
0.38505943963445344 0.5318960421195336
0.05013341144638517 0.007660401170525014
0.24722442680769163 0.6049006976099391
0.19343764535665053 0.1184409394003201
0.8447375224925167 2.753829492423602
0.18663521947526007 0.1209936450638219
0.7400043313206939 3.036476657178157
0.3289788756991928 0.32449852516190913
0.08163151073751995 0.03414922764818776
0.4739067691295378 0.6893382852471004
0.41350266396563307 0.5145812348327682
0.15699528307048005 0.07173345925076549
0.9044935185472353 3.406536535816294
0.1988428785547004 0.1179377322240302
0.7006140567230478 1.6363668637172275
0.1303389279767433 0.06803153771077217
0.5495081744306044 0.959571250642302
0.0552046790625782 0.015759892333955895
0.22090170295204592 0.2730195854808095
0.14150682068399012 0.058193718780018
0.5712762216585201 1.2129769834002655
0.28446345877149704 0.23932650152035395
0.013749903258418628 0.0019437751758694952
0.6061959227882285 2.0334247215249333
0.13625278203594493 0.054012340153016196
0.5444875642691389 0.9370823179762666
0.5375171788730169 0.9185107992441156
0.6839309624199027 1.5693252550942691
0.2724179431698458 0.28630793736143645
0.0013319291985284254 1.4021194433669011e-05
0.4847050091910865 0.8504951070102409
0.19944480424791022 0.12469811849848123
0.8319159916184492 2.6054533673369575
0.4586847178976394 0.648301952827654
0.1168643601975744 0.09024966738515694
0.31626240051550814 0.5686727835011308
0.6091405844434455 1.513131751721794
0.2748774010614743 0.22803159208106355
0.13430149214987352 0.05316762630097412
0.38602470580020853 0.4535458255674322
0.13948658416366888 0.069435522470971
0.22386501971447015 0.18910639083348207
0.009491196627348097 0.0004386886065661175
0.182883085691112 0.10401940261932792
0.2176583207616516 0.4911615704456444
0.3295187149987978 0.40299062502712907
0.2894910091324905 0.2559383469669666
0.07797621717244096 0.04763321602640148
0.47324494483567825 0.6831392672954275
0.4679610793140022 0.8682210695556812
0.5135414491262381 0.9652131041454411
0.6387346110651814 1.3483598261979204
0.4773404174181961 0.8367624370441229
0.17831604713757632 0.44446170523810097
0.10093786795601778 0.029992823450902855
0.16001593323205254 0.09068726739160501
0.020234398019503774 0.0014916515720201124
0.4818960372256259 0.8465773447531751
0.12408622007031411 0.06126082732170541
0.05944894153714497 0.06560957467099753
0.25099504341062007 0.26816417441254276
0.3649079460417972 0.5887393257999646
0.5003410188921735 0.774352741891489
0.8896154458399983 3.880182515809018
0.3003794802298254 0.3412883467983799
0.8404725713027729 2.8539694993193367
0.5856196738641479 1.4521373718282167
0.45209648676766334 0.7776708445575138
0.1250357636652426 0.05276291581691457
0.29059774964590246 0.6008209177417555
0.7782203648688872 2.2363489085001644
0.8050624649435922 2.587931574583953
0.01830822339880711 0.0011964393842802531
0.48086503454175056 0.709658900300685
0.16530040886019937 0.11297274440720069
0.9453089126498588 6.66395504146634
0.286291138160785 0.24193836426446913
0.6375621907660622 1.39819333228205
0.6629717004621399 1.9923128202890117
0.17070089366427088 0.0881399652179113
0.20450887355594638 0.1937675550583682
0.14097638907544863 0.06347076068805493
0.17542840636115986 0.11184239717653016
0.2893406758331635 0.24648182909104221
0.18844899769046186 0.14422183139231576
0.3711458476762183 0.42976755280219625
0.43477782367652895 0.5991191504932026
0.3175549105412274 0.36964290285998336
0.795430370077574 2.3269838132282388
0.2438073005624306 0.3467837911403872
0.6215083768537515 1.2449688348685453
0.7292309016366723 3.781721805146072
0.7858831128984931 2.18149180578944
0.3181729302217293 0.31105105222782253
0.6175506588292848 1.2785164807655311
0.41128662421553297 0.6880608779522785
0.17350185702355225 0.08854621352657005
0.28190621387145354 0.23472498031285915
0.14804165730430097 0.08509880759128795
0.6972323752273188 1.676959193436862
0.24007873427579984 0.34752042222511764
0.03319925259268308 0.003265070655131682
0.4967300004834512 0.9141323795986394
0.18573348979993698 0.12178175669908356
0.22839688627886146 0.20452743774695814
0.29262893416249824 0.38833678149151574
0.09740343958427256 0.09330954801340842
0.43084891407882386 1.6323079778494467
0.722655571082216 1.7763410253861176
0.10669304766975019 0.03299381450187579
0.08938200145377972 0.025093789549574138
0.6019510196513153 1.9372216173556323
0.20579364906815567 0.19207738375252556
0.17626887889061904 0.11983962208197167
0.678916307173335 1.5352881130461382
0.45415039438656746 0.6978796887054346
0.788442166974322 2.213705215850516
0.03612458679348762 0.004444773752099425
0.060838892150376855 0.07772697940587764
0.590208484432745 1.3174035158201711
0.40047041774065817 0.6776938396294133
0.3609636503268103 0.7393133477092543
0.8238314181994351 2.794768957066905
0.07943632136311851 0.018306854077311547
0.3405049448375135 0.362388634325157
0.498688635862655 0.76435077327509
0.20560482161325522 0.16522966175916579
0.37381484433096024 0.5872445163102373
0.7573964478123448 2.3227394614193004
0.6383813951590748 1.4114776496784516
0.5235063888668428 0.847723477830811
0.8644783628002898 2.880382315798774
0.041642935487892996 0.006379099028322313
0.01039507880811108 0.0007985636949534988
0.2699092132704075 0.8739959006194068
0.658947940250298 2.118231908064108
0.5651983253991429 1.765612714661578
0.05258245878422063 0.010923662024536058
0.03496470755746961 0.003711972993457621
0.0338220224090886 0.0035806503380417984
0.3637254076519265 0.4163848577170074
0.3653034550850628 0.5954908867910621
0.15698818190301977 0.0732298357530653
0.09125310123438257 0.024494374681875004
0.35781671033728935 0.3883786696170836
0.4298889155941158 0.5847004244717117
0.3272123532555836 0.3179020973301171
0.5705182218566657 2.2690872263391837
0.6235719282401654 1.297895351396587
0.8908612070498965 4.117463185533168
0.4789930812151256 0.9414547186232036
0.02694147738546382 0.002104629878271188
0.46537129390712917 1.133420547545822
0.4356666579395708 0.5874940944729313
0.2258983197871487 0.48171724668077953
0.047702951531687465 0.038417747719894015
0.027984331715484534 0.00467215797679742
0.8618634649080329 6.2364154291006
0.1304548405900654 0.05440752937957935
0.45030805123290285 0.6229686032879937
0.27824534785989863 0.22746421297274774
0.08985320091527893 0.12115917798856474
0.28277116322458007 0.23556138095806328
0.5264851246975655 0.8657737352789636
0.36556988109626154 0.4127683276504417
0.6605239233325124 4.267934051469621
0.6424349742860284 1.4406135623537308
0.512643680882956 0.8481681395780345
0.47250973028347965 0.7899682370719657
0.5228164974206958 2.1261839569589274
0.17884708934929072 0.11015568879843105
0.020866530362728897 0.0013463521898716586
0.8921269047953982 4.157281671139836
0.07894863425868559 0.018494071597389566
0.2217102629558988 0.14683519226568048
0.17422273287926426 0.1021706831404726
0.7429281481475218 2.2678947381581667
0.041401393851057455 0.004949017640041863
0.26694988515427187 0.20928587411524774
0.5045752346761379 0.7965615712041639
0.6210934588766995 3.7109890545404745
0.44586264582787605 0.6068831629621022
0.14966269384678454 0.09188325167473588
0.25584293941957037 0.2583706505236318
0.0446929594784905 0.008606469498426363
0.7058892885771755 3.7280122225679744
0.14978563907910603 0.07173576542058474
0.5557631745616664 1.0580644490318876
0.027567045161875248 0.030643936215256847
0.011553613432682242 0.0003862246275372816
0.3721761511711009 0.43770951331272406
0.33434011439900224 0.3352037223296378
0.7697715643635359 2.875661039880828
0.2834850000273579 0.3140837354628581
0.3404132923236165 0.5048321892017916
0.1260018254569979 0.07124928221816783
0.19589386780227547 0.13394945864823055
0.17335427928222147 0.09134895506241852
0.5211445771975984 0.840467375379345
0.13856654904153531 0.06534707712842605
0.5399875228322437 1.0265460706905178
0.8143930376073224 3.0839167886639465
0.2846410612154898 0.3378112213641803
0.5959153718221634 1.1357113217891412
0.1115929969474615 0.041793833407354035
0.5959837593254407 1.1564637046466713
0.5767282028979153 1.1513511135207901
0.5610534971443386 1.3327889124704004
0.03053723145230469 0.003223421845732759
0.3574883896942903 0.4484842640854056
0.3305576114707227 0.32723351491169256
0.3012963419745409 0.34078833644883133
0.38210159583910464 0.43672861507751143
0.8531168428893017 2.9583961031358705
0.15663919782519897 0.08047716716798015
0.25482759532296606 0.2814369711809707
0.47782051097438993 0.7405452719500232
0.47810062851998525 0.740624626643022
0.6048587279027399 1.3049365171374765
0.23444677707751316 0.17339348950109534
0.47347266612545214 0.7144212862523581
0.19664749984544783 0.18076552759182166
0.16820887679766605 0.08968617820836003
0.025348771649897905 0.004225972857618684
0.39947290584829676 0.661175404351239
0.16195596499037046 0.07725068582375114
0.516067132457024 0.9314661601627937
0.8410796194784279 4.507032578406565
0.5451097656434827 0.9421832821280457
0.416621789776226 0.558558766028314
0.3727279974526473 0.8395570969735026
0.2333297728797079 0.4035937797439377
0.5244800022037671 1.3618934011727797
0.16636404110306968 0.1773144863516903
0.8264132691314148 2.6611013509944454
0.4233407963093031 0.5524883011820919
0.03710985056320282 0.004413630160497725
0.19183359723336235 0.1442154111922215
0.13656674337467423 0.05771788786157595
0.2050752294970739 0.14900283604039302
0.18254062134336035 0.10889304461040752
0.3474978800080173 0.4062069013497971
0.11060549525643748 0.03713327675905184
0.1805600265450925 0.1931496100058255
0.3513824638647308 0.3690034960644985
0.13091638562711894 0.04986392362823481
0.6025828762958422 1.448433525575947
0.5965315918759896 1.1384491861474277
0.8909529146492865 3.872145398978997
0.41343573846908654 0.6174521923157057
0.10655891499604797 0.0334129024457005
0.21621077652013576 0.16492655816882695
0.238234171254464 0.40681238331348724
0.08004310226382871 0.033869888263188826
0.05171357992291892 0.0077248201217572105
0.25135954657504544 0.2073585228112594
0.005100889068768599 7.883176715002531e-05
0.45527168416731956 0.675584266217874
0.16488129319276124 0.08519252461888313
0.4345882865474877 1.1352068252992145
0.23363596921652274 0.1893015823862075
0.0290404832568234 0.006225945932424009
0.013746769282904414 0.01704643812634006
0.5024409195878163 0.7904611849308781
0.27603340074647764 0.4267576361780233
0.13586285141542243 0.11421289086287094
0.29496414722958497 0.3082819940823137
0.3750248186944001 0.47839105589543773
0.20264481449392435 0.12481302167938939
0.6187531210454535 1.5199864237456366
0.21791681206670677 0.13927551233721355
0.8002050113396423 2.346845061134592
0.6066427431662574 1.259420060656437
0.19940492984216995 0.35382534015620315
0.4725746287321946 0.7367976687376215
0.37671447529707125 0.42347838444260216
0.451285336978423 1.0092719410248547
0.15605795804629818 0.07093752910651603
0.06883414384495501 0.027874837898228384
0.26261988974620065 0.27425127898888885
0.013941179335047904 0.0005640922968296815
0.05735069692744077 0.009833454048577474
0.6239110664854973 1.2581676754648974
0.46578067503440723 0.7747836235711214
0.6869953894107341 2.5076851308506183
0.2695927146048068 0.23267519048770094
0.6630107198319031 1.5018017407959061
0.48187299983535326 0.8288200875479054
0.40044979496206246 0.5079176211290904
0.8272882589663506 3.4338734589964215
0.29825254502315224 0.278524237449288
0.2984694648970221 0.2802379292383333
0.08427932813243288 0.07043037534930571
0.29273595088448 0.3953595480175662
0.1342307238138759 0.05535848646506762
0.8787491747635161 4.781175230284205
0.35350600794675435 0.45720054954181577
0.4382175869935794 0.6920341807246368
0.688457741961689 1.5686921355820578
0.7227626083575576 1.8914601854521194
0.09154024503305169 0.028084937740381434
0.1721245586650565 0.09199238132694053
0.30062737518918137 0.27345862645165997
0.11193112710086384 0.15878823500115935
0.602009736181741 1.199289917414879
0.47849739076047826 0.7608203428206002
0.07266454623543861 0.020698416471990565
0.5854009245826816 1.5870945171846709
0.10222984995547446 0.03090556523262715
0.3183796701006728 0.3575484506028096
0.38826365965817833 0.5997890881845211
0.09944114591884645 0.032927417644778606
0.7524368851874327 2.157601428324412
0.5879515546532977 1.0938840323101817
0.7163535078189683 1.7299500645061607
0.7534996726268901 1.9698271169193848
0.31290180647014465 0.4201545717650548
0.48760345204719724 0.8063497900369403
0.3699568823032716 0.5945104458849255
0.17209530267416706 0.10855094214200837
0.02970704285409853 0.0025812822925180548
0.2799737742586159 0.24524759880359015
0.33532051448383804 0.3334740065331721
0.014885079825141423 0.0006424765571173901
0.36467606879231507 0.637675276926561
0.3410646778079901 0.5043210805419313
0.4418622141535695 0.6212597949601494
0.23667429855270383 0.17565822095094147
0.027184418700719637 0.002367696525286953
0.7417171320661715 2.132986169556931
0.6333522691197493 1.3314415276185656
0.6248109593449308 1.3668074671681667
0.06873791542197649 0.06799876029197775
0.49817817298944733 1.3615564116598318
0.21805130467932432 0.23789412433263937
0.32866451885296677 0.3429224441154461
0.03454039494995009 0.0038347071586483233
0.5174894351836986 0.8623134836170104
0.14133843810913083 0.060765661872162646
0.0729963131773047 0.022089917915996682
0.362463809244852 0.4336205796968819
0.3455280033659802 0.35623455544095395
0.030403498182995925 0.0026889871510845814
0.32892632622896334 0.3484805294439348
0.3069588068310072 0.45007232689311844
0.010320289110436254 0.0004208799658887436
0.3200733880078571 0.32671560491905544
0.4114757509693304 0.5226093907986473
0.365606798459422 0.48358359591073247
0.059952553095895755 0.014206125626929366
0.7867635635922262 3.5387014664452576
0.07500759751271224 0.018901241861274287
0.38329596174979774 0.895324238047707
0.24314057114479481 0.26410892885296766
0.24544178648752213 1.1414680833256658
0.15405351550012836 0.12109700223586502
0.5492872813362438 1.4088053233307165
0.11266485697094941 0.050680986324980914
0.5095637849857397 0.8091138434175483
0.39809501484007337 0.478421333504073
0.07171586132806429 0.018671935333052538
0.5515066690622908 1.062650615645486
0.39212138198560886 0.4717395088886668
0.7123574260552593 1.7764082738573512
0.4068909289625189 0.5029641354964196
0.9044247018997595 4.760696323598888
0.4402722480596407 0.6680602026367475
0.21205113399242503 0.1320445101634699
0.4243979553587337 0.5794842570004809
0.7761971450464532 2.5101977512760194
0.7189811504512121 1.7904032870691584
0.12362159885348967 0.056470444825690934
0.11565325674173732 0.16026926566329
0.0007300749960845732 5.152921280905351e-06
0.39843051983435795 0.6375323019676112
0.5077323863268354 0.8358846502707757
0.19664438101181803 0.11439256285109316
0.5772579889866906 1.0722645657334282
0.11199857175654238 0.04058047196308445
0.022093410955917103 0.0014239710223538965
0.5894405375854245 1.565018408453486
0.08902295791681025 0.05431898256043379
0.4884776075405648 0.9399915419687892
0.19427137464311317 0.11096461647558865
0.39105596747524407 1.525538791507388
0.43677967536909745 0.710234455793932
0.2538801054879274 0.19257781159814868
0.9087142065626213 3.5226715386615304
0.008892647061487069 0.0002368005824319465
0.2832006046113482 0.4282413634070834
0.10123917373223912 0.09777784156810357
0.33066708380868615 0.43641971527056167
0.4896212165217019 1.408396823764241
0.1130602228183002 0.04099511154777437
0.009390611323600306 0.00032271763400295716
0.20364690872778202 0.1614243213700019
0.23033498837362776 0.220879732194454
0.7157213021134928 1.825629919356801
0.43671901966308757 0.5888790164998962
0.4832478750797078 0.9918779979536286
0.3128904986049347 0.3818886609531836
0.30126854928373437 0.3282654401185329
0.34935397727576023 0.3698897106776989
0.1929623501789508 0.1311277475440575
0.3376648645790482 0.34047061283930835
0.16276112519182973 0.18218150965240762
0.2788686567032498 0.25054317893117667
0.23700894646851411 0.2055097586261389
0.4750020047825436 0.7478797549705464
0.2101620563710641 0.14932861296871766
0.08652572826670901 0.021895945492194747
0.6283801665756835 1.4208689862257113
0.577747012203957 1.1539168143511078
0.3583912012982483 0.4069166189609728
0.26702845790313 0.20919078218532383
0.7479632037770398 1.966100596919063
0.3630968487340115 0.4124272686409902
0.11877005467827106 0.05949958845962658
0.042979242716620236 0.005446703942718171
0.6716414678275815 1.9338196239792131
0.49282384393035517 0.8281612986436276
0.061483834412564886 0.01913947577300002
0.2973631191198589 0.29012737390938537
0.8142181086837457 3.51463935023236
0.47791726615912544 0.7727621234164738
0.7334386115480707 1.8315720191950473
0.31279803178987653 0.5030799189116172
0.10304392114061367 0.035207987181613595
0.09017857277343644 0.02494611578033754
0.13568385918175507 0.06495832640006204
0.338426601592532 0.3755079488646717
0.10246330738523379 0.03230967970909314
0.5015844099395526 0.834238137279291
0.3428449603750433 0.4720508583858684
0.2881882926737661 0.38687964144438247
0.331925484313785 0.4031360162821786
0.14324626342353175 0.06313276639083437
0.8955750779460875 4.38763583035419
0.6561401683704554 1.5434320330180973
0.4392495015329513 0.6775977103279164
0.5378076155370575 1.0756398811493686
0.14387410505673792 0.06586987617006736
0.13273743468282595 0.11943085659195198
0.04726214881507673 0.007388175307735957
0.23314735305839807 0.1590590896080885
0.21534461251144343 0.3559313791902577
0.6146168126139702 1.2074630839079026
0.5832038295710809 1.1175864971836686
0.28506750213785625 0.5014875149234003
0.41084613575373696 0.5884698340514394
0.4160237337277568 0.5817495611244068
0.11355579666359894 0.03845133420656011
0.12976315422027185 0.09422072322517479
0.4961210870184066 0.7658170478006758
0.7726159637055668 2.131182930950016
0.8244603233256748 2.52834238837014
0.046062155749247435 0.007682532005123691
0.3740671955954151 0.4467752181114035
0.41735755539272557 0.6788006388169578
0.09965615824140261 0.05439160781563092
0.010878604004440073 0.0004635027424770522
0.1192059466465264 0.043940155732975494
0.7773958394261034 2.5988738469752977
0.10753631412881026 0.06705297413009995
0.6976869003808466 1.7397814431778649
0.1157253337728763 0.04373337500717419
0.10486968435583544 0.07262643302413259
0.30792727116316576 0.27969286443998037
0.4154470714543347 0.5403077218114515
0.15049174378862318 0.172632695927037
0.15787104734679502 0.07504971665985681
0.571519666751306 1.1083060868761687
0.1806441281598694 0.09534414875535416
0.40496382876947 0.8493468186075632
0.8200652685726229 2.6088969208909707
0.05399276215712345 0.008555236846189966
0.5944404163489266 1.1267283069299039
0.30123904425297243 0.2726232781703221
0.4625194212589464 2.082731323979374
0.15818418631414954 0.09132175082533071
0.3519961852445055 0.3991314918984818
0.2110695460301254 0.15654324786637278
0.5374491071253993 1.0245756407623983
0.06646802724688183 0.04157857432637761
0.568529761185048 1.084958361259818
0.02858361916971819 0.002498214088605991
0.17408959402866397 0.12769433276027362
0.19703339710482515 0.13502777481871792
0.21383982404802304 0.15420561160315463
0.3493691002274324 0.36403143841492963
0.12576066204592695 0.05108723516093202
0.03193260505545614 0.003202552450496321
0.0984867535414069 0.028094469837436423
0.18975856497645016 0.10474668368595806
0.676574649911838 1.5124804964204965
0.5471905591401658 1.1607789253859864
0.14514685958123885 0.17086620987762624
0.15151959880447485 0.1232700140193964
0.2909440027549468 0.48815089132214845
0.3120733088584581 0.3306586673645545
0.7891242627079462 3.1994379819472116
0.8358358206898611 3.163080655504329
0.23601924981169242 0.2785227424274691
0.04208021443690868 0.0065802939990794096
0.06976255367196893 0.019487732738006
0.2614496560101566 0.39179194556079694
0.19835488761800613 0.23686507119430833
0.10045830236666287 0.1058204522622798
0.5784394178383583 1.1903019776566854
0.03135746195515343 0.0030612028379757407
0.30443780804511744 0.47859298788523746
0.5958643265717708 1.1262982892650286
0.48616849490011627 1.0364517794081833
0.479123161168042 0.869830247702955
0.2072189995340502 0.9001199256687681
0.5104436836831754 0.9905535297689115
0.3872705439708555 0.4878204434217675
0.6209937983020815 1.6937771409429863
0.3350773025371402 0.3741584646007672
0.11893486059375225 0.05730664104999527
0.33838261726337626 0.42137694494110023
0.5955520915701846 1.3040988291287787
0.19084152245579944 0.10598841004844853
0.6079169353852558 1.4603167760954128
0.029987420394295472 0.003504339663141628
0.3164425076135877 0.2967775646146564
0.2286795457591757 0.18856887648718768
0.19641111156968438 0.13143251399644623
0.3343774222832189 1.5021889400147488
0.4052626322665469 0.523972207297556
0.13505173076446275 0.05296279565301417
0.29023564168864535 0.2593326117011105
0.5644329635194056 1.1351556114202481
0.43258488018574837 0.7391165583924495
0.017795360935044524 0.0013293634082651685
0.21105444643830473 0.24266379662004914
0.5219893137736594 1.0395938140346783
0.6553248345188964 1.4351260560252366
0.6971585478143226 2.5912516234919196
0.28357182854533036 0.23944102648355356
0.00911701160958267 0.000495476476897214
0.06398125529809295 0.012052630990574862
0.5143195779571897 0.9724483605777164
0.478202288507952 0.7729980571716581
0.4944999898792931 0.9282104312314112
0.0038588970481474583 6.746653933867904e-05
0.0516236800554144 0.011691494165220239
0.08679571152623033 0.02274242934544596
0.3531694269285591 0.43966761541820476
0.24920845774744005 0.18833049513439692
0.03566926903306156 0.003738284952841324
0.2444335263235191 0.17573466128171025
0.5177840948447798 0.9652345833835307
0.38932514460639567 0.45983916619063664
0.03189743770332032 0.008398210347228187
0.3141964807284492 0.3456795946300334
0.3168067816291291 0.40513947848719095
0.4481654535648506 0.755321526791984
0.7606675483682926 4.957644856047752
0.1536261955856163 0.07807216560012711
0.012036747785291069 0.0015206053515425674
0.6469364719501349 2.4269449408551713
0.2721663966031379 0.2968818038075339
0.8126246968477867 2.5825128604145835
0.25789039774041145 0.22282484609772638
0.04693982293688381 0.006451782966142024
0.20219270033288472 0.12729682673186551
0.8766117106004363 3.8638916080664756
0.1471405227855137 0.12139829778098443
0.6791118646412966 1.5855141430373283
0.7230147363503068 2.093641328701528
0.7685295372747977 2.294623159330494
0.19032883361830377 0.11656748172598097
0.2655799173393185 0.21425472393810388
0.272358847821462 0.2963359430051478
0.12162113882984249 0.07569814281536075
0.6717981000216867 1.5110191575400687
0.40318290890170083 0.4876460214150644
0.21192194268668818 0.13214645192978094
0.34395004960158904 0.3964570256563456
0.5714048075021774 1.720714349520195
0.034761793400529206 0.003493693602942147
0.0002598166209668573 1.9571558931295294e-07
0.14228091640576546 0.06103216335556741
0.13300894685162346 0.094557157133338
0.5309060069016169 1.0378647073932992
0.12423989574987704 0.5702269206177636
0.007234826521882565 0.00015273714456301167
0.2691584720814717 0.28094101973936897
0.39856562453097033 0.4946338054704942
0.08825922524599583 0.042460063907750416
0.3709097895554898 0.48188160130391433
0.34326556080543413 0.4651785694618566
0.6301175500729714 1.3416861885242324
0.01502127528816155 0.0006535906578859319
0.29038811488184224 1.2220656130555696
0.017848657502231857 0.001568881986673334
0.24948088150136993 0.1993768450738352
0.3808011476541442 0.5099645372374622
0.08080689354795367 0.02341639482192945
0.7459995218479448 3.2499638743209416
0.5126348207046038 0.8221687844108678
0.04866833328672471 0.007425176432405312
0.40973419295622704 0.567161251786221
0.015495460703767394 0.0007256066938048791
0.13194854316741977 0.26960904841877514
0.7388821704931217 2.562657741439553
0.509664420434997 0.8004299276775149
0.6876261480975032 1.9537356694570662
0.014431561361497591 0.0008474978881907733
0.22081905539250501 0.19441400292261238
0.34074172005411896 0.4908831745866678
0.03818637039420991 0.010702906047811718
0.3209532914669536 0.35097572652200254
0.07891005042532784 0.018332658958987686
0.8418798422647986 2.7341933578674498
0.5130399980962164 1.0750254775012422
0.6846537816655399 1.9256172062278556
0.21067644892944792 0.14923486793274396
0.09535721427899835 0.03143721086886598
0.28180929923082876 0.31468656410742807
0.16527275570933664 0.080748433937529
0.2296410530273718 0.15790048172442026
0.35516392102583416 1.2022891763983274
0.008942801740375539 0.00036356358187268986
0.1496221103103338 0.11371945683357135
0.3021814903834644 0.2975855449710839
0.02628350459388218 0.005065768243003071
0.013848097483632582 0.0008577589923558934
0.21947402581009368 0.14065339769810659
0.7994332563358687 4.207449665132052
0.1954087479222244 0.11489768206699674
0.37557218569683026 0.45470471616489017
0.061166177365991614 0.02398256178986679
0.2697422686304357 0.2260457399329644
0.7655312275431622 2.1951278466828645
0.402671592635392 0.5378998441150247
0.21469791239009328 0.1443809673770313
0.32507470487204126 0.6633691335770542
0.4383058675973337 0.5826179214223852
0.3095415681874234 0.30314179741108277
0.017681998240736685 0.0009992213742930824
0.5101757888391198 1.6881992574466813
0.17551520289859057 0.12801925116144075
0.09005442375074846 0.023646359451134
0.3310644688828551 0.3249820796291655
0.5313738625516486 0.959277324684934
0.45868520947243674 1.0459290971207884
0.6610973240687585 1.483437944225397
0.20752184894871983 0.2630405216645956
0.45091321521768246 0.6499085442041947
0.29714972028697073 0.26285870740880224
0.4217861381834761 0.5625609186060724
0.4888740489156993 0.7978885859576758
0.0774279928413506 0.023090197571260622
0.5910872736800676 1.1100522061860607
0.29738152467584944 0.39594581469326395
0.23715776001125022 0.1647753500351527
0.06455693532759721 0.029296354463843766
0.2568976521689821 0.21199536541709982
0.16576046109364084 0.2601414731566387
0.5549336308241645 1.1460575766722354
0.7769156218594072 2.917187436461902
0.4744595415387426 1.0734210721086554
0.10018518673602483 0.06818687017431214
0.3241017531206839 0.3467338303688286
0.18272221637644914 0.16238977794828835
0.04004848135893857 0.021071672000554195
0.11383106380204577 0.05015140733125423
0.41797984641678065 0.5338572262714192
0.9599059020033635 6.070448057137144
0.12909743148024044 0.050888580158890515
0.10411002235863775 0.03458154746014402
0.319733606208255 0.4239547754003797
0.002264755584339584 1.7582573368697216e-05
0.265869128996984 0.34148878604562843
0.19261096758992857 0.24946313377238288
0.4092642120189617 0.5096801112612943
0.023209035819872437 0.002290015374315814
0.02901594334276114 0.00473445962701543
0.11634588868475382 0.039586974579035004
0.14553474683878465 0.13827508841414854
0.30239129239827955 0.2708867847800748
0.6159245941797732 1.2932316914632238
0.26983860022196926 0.25129043567848913
0.34001070934828526 0.34276595432272355
0.2092497515715116 0.19615553723752574
0.629708642190238 1.2778272501985262
0.0860341308516428 0.04783056779671291
0.23624589819254815 0.16564594692949705
0.10820457982165477 0.043560247388704114
0.7398038624204418 2.643449493267113
0.13436357145228728 0.07441301704379999
0.42949669279321945 0.7958408867635745
0.24455598768306308 0.2941789278587915
0.40733041703396866 0.7431059011434578
0.6468886028272104 1.3684538986796728
0.5600227781438633 1.03159505596499
0.6042207619773462 1.5139875713036257
0.10560820432469531 0.07737776368710263
0.2988230900454034 0.26524479637497034
0.04369433890745966 0.02046113256210433
0.38527103529145823 0.45531930033782714
0.5090100664844012 0.838206056462934
0.14692191314147607 0.17552212386581723
0.049618435344099376 0.02276772752591524
0.9168471004798342 3.729631201308376
0.16191652483479846 0.16979600869472564
0.5487804628008135 0.9582272925950975
0.14348184580126255 0.061134425371509545
0.0730885652406752 0.01898300026267894
0.0278825045468738 0.0022479485234186583
0.23115602012226144 0.3619596687777388
0.01728567978231743 0.0009521733079163802
0.5885664646288048 1.5164896027811539
0.28540390130449567 0.30847445714109323
0.19695211997201 0.11336195606070006
0.2627227821949637 0.20517692363072912
0.2807526921220975 0.5834409259831044
0.11745947644934096 0.05494029675141023
0.2550444472196164 0.21643179172443455
0.7148546915491089 1.736953111311272
0.6802947224981017 1.5379650102652345
0.1654815351130594 0.08397749101509541
0.39311320105152625 0.6716596211876177
0.06431453525060238 0.018628804041429206
0.3482364152831846 0.38142147569202206
0.7312422437633023 3.150760469879998
0.6256294887328411 1.3210985368528803
0.4330536431685714 0.5861594567486621
0.7818120852714849 3.58312063744632
0.4931242057264641 0.7521222861384017
0.32116789490540565 0.4881258903088482
0.24662670698317324 0.18666863416696655
0.4829814286004641 0.7584445718039281
0.3007823843198917 0.2805657975573809
0.5931802560738663 1.1174294379596506
0.04389947434697705 0.023144196158378157
0.12040986555929167 0.0456681811455624
0.8942379204195705 4.056069396154204
0.2601621276826733 0.20572083847322356
0.03652994961554468 0.0038948646060684997
0.2671811080471367 0.2117533833830319
0.7056137331295966 1.8758380144184563
0.5690577442821332 1.212221345461497
0.2689680401481559 0.21446525186074997
0.09440893759976998 0.051745766974117695
0.7749766168132218 2.1031908123441356
0.6343633986199916 1.3094427110883318
0.48764823015126446 0.7421707561797052
0.07081724450991056 0.053116256751528874
0.31840905439705847 0.3161434368465567
0.0396684202068921 0.004976634848910414
0.15256584251847005 0.07136022812174019
0.1451740996438058 0.06260824204747042
0.4156902822321896 0.5746297689491107
0.1290847976134888 0.1378083239822225
0.40517262225107964 0.4942596795729727
0.4177316958289138 1.29944606216171
0.5272507743366296 0.9792897016556411
0.1579967643640784 0.09526607025551674
0.8926063106711025 3.3281786662539448
0.9254268869001083 4.16969253937763
0.17522976463317552 0.09356751648899349
0.6801264373669975 3.1693635137441754
0.7434041350640844 2.187831249940929
0.6425438726349062 1.6355261056919093
0.4626319335154955 0.6784014068969879
0.07358124363964236 0.03073868629769249
0.35450264782104113 0.38156531164355884
0.5655371774438415 4.446283355052383
0.33327683625542537 0.37413047285097195
0.07131539413787913 0.020915499174465835
0.6169810386974157 1.306509235190132
0.25691015411543294 0.2803284752232474
0.3507666793684905 0.36553166553789157
0.45387812672127303 0.6968898976193038
0.030265887467032515 0.0035013100485057364
0.06378041875632878 0.011750860488811866
0.27719596144871794 0.2357444235125967
0.39917524239227664 0.5635860864627749
0.28308325128188716 0.6526371482821278
0.5861846456699038 1.088811682931145
0.29406739082663946 0.3807782579228976
0.6360460566573797 1.310893840436415
0.3932776155383727 0.571674092183437
0.8165907262398163 3.139118571003641
0.19352184948927642 0.2758252485000542
0.625731779710288 1.2749309125550568
0.4471277375018001 0.7045574837605527
0.7363608325704938 1.854903409241638
0.09782433331281015 0.027815225312640274
0.15276340706316105 0.0847259721255909
0.28623169298964146 0.5221835451506576
0.39693622672326734 0.5344612752873154
0.08756835308087152 0.022360439533090155
0.34576052264236057 0.36293155325685356
0.3635667593903057 0.39399756789723084
0.3215686203581526 0.30729385142684623
0.47371750419542413 0.6889089041793596
0.21295574254619798 0.1381602891435797
0.7460779235869522 1.9699964658597737
0.18138713558449227 0.198891072477929
0.5412587225703087 0.911384769856028
0.1594609098530988 0.07797340233591026
0.4303803115161724 0.6013411991125187
0.34001747302998775 1.7260263523610033
0.3186813048640238 0.3599351418994736
0.1230791004853875 0.21932613608773582
0.22304970383897182 0.2555144910830715
0.051222192043732684 0.008479393878212458
0.12361947794740713 0.04540293959431383
0.9279903446827908 5.343949470629584
0.7245618310194045 2.3182390050358297
0.4873764506342041 0.7287703947864004
0.24400211652867332 0.22211540786310158
0.18948402564220057 0.5101580230201872
0.8583194127688195 3.023998395565727
0.29767972484565586 0.28134648563520837
0.00669481752129808 0.00014163316321001585
0.2145705762820208 0.13564250727366367
0.30298748996901603 0.6008827310495041
0.10999518639302142 0.06268818426780369
0.2706613527974555 0.40245133280996587
0.5467088438753793 0.9446848136609948
0.03928144610689588 0.006450958179868724
0.07605761252434806 0.017737836201271305
0.3901919306326611 2.2146083270838752
0.11422874015411011 0.0855078447626921
0.32769284715962665 0.32530294825326733
0.8083420199796001 2.8991760984639217
0.19164478092536774 0.11007142550043887
0.46556987275671513 0.713597963613589
0.18597579983852497 0.21728106760216478
0.47155206420611273 0.6816610911430128
0.37308771086123116 0.513490773189141
0.40592029681902786 0.4963585893209096
0.15070379956846325 0.06614948276061526
0.8455520130653781 4.878980471439077
0.06136728359131871 0.015311663417271843
0.0375822537150573 0.1530559738098153
0.3637900544604513 0.39424816502869825
0.7034127015905376 1.729042134853756
0.14846838204648793 0.1039463928825241
0.7014077823988033 1.8595665223906277
0.2326042946249407 0.18101112343379094
0.6871342073686013 2.101784262015442
0.41962759647559145 0.5919347935343047
0.11372780663473814 0.04268536219488389
0.4491173465195486 0.7431499198485753
0.04760343587912985 0.007870134221864604
0.45726407770539446 0.8100853221174549
0.18103902359078639 0.2813146918726657
0.07429350314616634 0.017792532430617163
0.1731580583904796 0.11062071075873417
0.37765114784464326 0.56610064918703
0.48402888467215877 0.720337231981853
0.05614838080146589 0.009808494232491569
0.22479492033324844 0.163343580372654
0.7681049969453192 3.009631413702416
0.5171094897614457 0.8337821853501874
0.3965205687342711 0.47842745775744216
0.3669655649510919 0.4079739364610625
0.5786014319038063 1.553577551276744
0.23013064854341536 0.18734356842903394
0.8265869015372332 3.271924883927884
0.3581650388711487 0.3833514860286085
0.10048176011918974 0.029529370302738625
0.030333731392257146 0.004195236869355491
0.5678149190439732 1.652949877338596
0.07381856067721859 0.02894678271181733
0.3048880631605365 0.42805536655323606
0.38936606310959654 0.5555439244958824
0.2653256060054514 0.27610095905170706
0.3076619063081286 1.089006232254764
0.027822151229213943 0.0036499367382589127
0.8652373680507267 3.4588641553206125
0.2283624129997096 0.22016749516817194
0.08390122586242543 0.021073445926129034
0.4918901679101998 0.7815629994885587
0.2084439607170009 0.13175029592752072
0.43601600766105153 1.1275699201394884
0.593316094431361 1.121804865401011
0.6413363007076577 1.954830914532332
0.3461037824815213 0.4014405668822624
0.14688135352487963 0.17231134710260404
0.3550969657223695 0.5583710661369431
0.15441276621944588 0.1651444974514874
0.18624965136512917 0.20975290427198034
0.039479847037852456 0.027279538383757244
0.16480437995393038 0.15389161619383218
0.6772617785775025 1.61825254007064
0.3431544052776103 0.43518188568441424
0.9432738486874537 6.232109025233767
0.06468843020313664 0.014654703390352672
0.16461953613214264 0.21296693534878278
0.2549588977111289 0.239396540911525
0.45910986397325393 0.6813976701231337
0.7897692156726326 2.6631810645858502
0.35431279727305975 0.396457597237774
0.17253651502793155 0.08770160349167057
0.09484955565273578 0.03029951352880014
0.7026480798390271 2.303649227126679
0.18467717237543746 0.1053780318964676
0.2988267712007894 0.2649502081775734
0.4289255518171039 0.5761228223782849
0.07441740331141389 0.017193125207256733
0.4378515666956583 0.8641680510764089
0.7568110235620747 3.2039671004315426
0.505965429218352 0.9648204772176227
0.2807954102985405 0.2943637801365885
0.6503437905043558 1.3858996918178237
0.21876137358924908 0.1409573927797058
0.3680392546888016 0.5086239238075275
0.19256077747926115 0.14024792908630068
0.25119504247612434 0.293771978651308
0.32747888147843585 0.3194256765157841
0.01472216712923402 0.0021813353404021595
0.4899288874407288 1.0006085105223659
0.12797138720085777 0.19240762702680278
0.33672235497351477 0.416829212454642
0.8803631372191335 5.239581783910989
0.3117127962048689 0.3681224530128575
0.0032131782373434614 4.0131254983766766e-05
0.09907714758408004 0.028396993206010846
0.0712848553396106 0.014681397565001513
0.891366693982742 3.2340002317285133
0.2405291493054721 0.296922787725789
0.40597356228122383 0.5607287493250084
0.3257745889066782 0.3160067999236377
0.29861094110997566 0.5755265837863613
0.6916781656372285 3.6290610372740963
0.28897844803464534 0.28956318092249633
0.46795475771806583 1.642841949577041
0.2215413887207084 0.16344152479998683
0.8018725142436954 2.345252855271249
0.022731352111516223 0.0016054009779011527
0.2133080964450168 0.13274279783893964
0.41162757988665943 0.590552788362183
0.23837076608020313 0.18287296357937002
0.15507871570335596 0.19039558708529494
0.6162903740530866 1.4413074627793023
0.3680396398825777 0.4840086949959559
0.546009328029774 0.9361754445157056
0.39224786691586166 0.46258229014450103
0.024695922824621297 0.0018921345379663886
0.8112665370408341 3.0607423546400288
0.32551551157418124 0.31344361662130543
0.5709259669566469 1.7249272914833274
0.0063517604577744136 0.00037314867798376555
0.21058159561145584 0.13000423494231106
0.14287117250850123 0.06076959142622515
0.8320758277531081 2.926776116084481
0.4479728513417742 0.7622740372817959
0.7916675165628994 2.282244725597252
0.2750671145614897 0.2226051539046294
0.2665453797071904 0.21154518265505567
0.24186700973457642 0.19198121232420556
0.21731841412642927 0.16204300268895358
0.5280590031893001 0.8637605061668707
0.49585235635725444 0.9398236221916665
0.0444356941901729 0.005840889908939606
0.41373549510767627 0.5156765396134094
0.41012532514727273 0.5560694254790594
0.10269002286322004 0.03652605081952962
0.15527819003965349 0.07397086951433218
0.23314672955906113 0.273587485337754
0.5397087023824146 6.633524767380657
0.16956428688645941 0.09767667028692895
0.5355674376642602 1.6025005753248924
0.08912923129323225 0.05601993055287644
0.17435469590768715 0.09427568100160007
0.5798828597328584 1.0611924430074937
0.39814229052699845 0.6066300107457709
0.15081780632089314 0.07274642671618071
0.3759043534974581 0.9081873414505117
0.17715041219973604 0.10346053288287896
0.35229425790391866 0.39854926321070827
0.24368635811553852 0.18476179031511264
0.6904800844536931 1.716197932350094
0.719673993218915 1.9285330841464448
0.1183082296425556 0.4581550545145661
0.7530867661996775 2.0878566314815084
0.4310735662095029 0.5624735837398271
0.5843722187591321 1.2224749435782436
0.6031131635919573 1.2506997930942312
0.35453287088746244 1.0252067303016963
0.34761634392935437 0.45865234742775074
0.03403694231279786 0.011586636988079768
0.27871190003130997 0.2282110952478228
0.4009463695556883 0.4833903952177612
0.9437790219265948 7.235028943734906
0.1815123491644941 0.26413206595899075
0.11940107645826825 0.06347428986484074
0.11887520267923357 0.057732526354117
0.23067298637313005 0.1554444364931603
0.45598310048306756 0.6367467415936942
0.2849782815622507 0.29086359476763113
0.5007492764159592 0.8359246420736804
0.29212945688231173 0.3559059613475572
0.37463766589157377 0.512044081692668
0.3986711525486417 0.6640576957342854
0.45897462634855657 0.6589211573610183
0.029609178087503296 0.0030193812031778194
0.16841294849651878 0.08316011514149677
0.4528415866476435 0.6905887449492562
0.3407636780013301 0.4392468334218235
0.2648733465551121 0.5228638500781528
0.4478306995325244 0.6076960836602401
0.8028843285577963 2.396329659347641
0.22639924915288878 0.1796764170002792
0.4013291790329637 0.8584557137373616
0.1534346344788019 0.10699129265640565
0.3072637113486214 0.432573521067099
0.006749286757023021 0.00013149664389720936
0.6581204006232808 1.5527053658601504
0.6306842838074465 2.3940978121771677
0.8045139238381598 3.775056849847419
0.07081758477454758 0.015573495760830034
0.19603955189485678 0.11668235576206697
0.8412547190111804 3.142556646905946
0.06534806278482441 0.04542802824011868
0.49343170481523724 0.7679054366742943
0.3366795921817851 0.4432279261390937
0.5231681261190139 1.4389049193295993
0.06331625772689775 0.024182823258195502
0.3373813662124695 0.40036683793060956
0.1388795470139299 0.08804360459102298
0.52163003313623 0.8417557667138307
0.3427965390638983 0.3850824648361081
0.8023855414429127 2.586625962763094
0.04203071512714007 0.007385798328090925
0.9154564462649019 4.217579120868453
0.23991043497841713 0.3148579969163943
0.029983849451000966 0.005546017302944095
0.8214235454432234 2.830876783106656
0.3529025648498919 0.3911483183012107
0.023260839675613876 0.003592407119977812
0.7218311918083156 1.761268492245905
0.43759894275658306 0.7825618504220928
0.38022229505092553 0.46364896349160056
0.23861119810110554 0.3414488556777377
0.11367787172433053 0.03820099236003886
0.5452961303764723 0.9730326358171177
0.6104085198463842 1.1931133195468522
0.2011158327281477 0.12595582504162106
0.1342933185870283 0.06380835844251469
0.5984744011530869 1.8529465108911838
0.05144447803413954 0.014463496709978126
0.6441388773314678 1.8494292270835853
0.3053973976500396 0.2851636179047264
0.27069399493872515 0.23777150284360088
0.3996093208529652 0.5933476822907395
0.285302106234926 0.2653583811111751
0.12490017846260226 0.045405073290379835
0.5031274800793976 1.7702470445562313
0.7624928060002713 2.357667822001294
0.2951180164748075 0.28068249411364776
0.6979101794222203 1.8963005084341393
0.03446982484940442 0.004499245452487397
0.3243876976441563 0.47932743350035345
0.14115219190340333 0.29162573818661053
0.12438526879495837 0.1842534546832579
0.20676599191288547 0.27002658012441566
0.19322164307089307 0.4357463815114018
0.018634683566363996 0.0018810854479746476
0.4624650585793362 0.6655827001044797
0.6271507101844472 1.772768577787201
0.1202601283186282 0.04196929773542316
0.1219492702369529 0.045522021403963546
0.5057930676013517 1.216529205267138
0.22092916867876644 0.24645930882893294
0.013047485630597544 0.000495743698609437
0.8290615556673071 2.6107224921173087
0.4757550783543818 0.8799176073142065
0.4109227895674583 0.5073794633649344
0.10952266468651717 0.03776476752863142
0.209820809633685 0.20052907538058865
0.40157480461742834 0.5836312926611984
0.125190290241746 0.08440749007010812
0.7990843822386866 2.2826907463466406
0.15989290180315363 0.07967308248856758
0.26982386244011536 0.25237721085281495
0.578213378613333 1.4534103659874706
0.5590798132104727 1.0192545933022439
0.04796483012343611 0.011061236925718707
0.13131686437106838 0.05466046070246728
0.14329235325531609 0.17655454821567548
0.8793314324390589 3.6526270853675347
0.3249961119175412 0.31712331709768043
0.14559147805194994 0.13321030070602333
0.2189590986719815 0.14146681534711708
0.2860602593504238 0.24700528879814102
0.43516556454916555 0.6170705893207125
0.38724101329714766 0.47593247902427965
0.5958713265825951 2.0029876003406706
0.017915077122163447 0.001717056412204136
0.05508382312212046 0.009520998847388664
0.23862493854234856 0.7923631029618932
0.7176554841759021 1.8473344613639051
0.3271854252557761 0.40348713474359726
0.09466074882219555 0.08396533206549027
0.43917997109212126 0.6056072631562137
0.7953004987777146 2.258859713672318
0.5585115521183086 0.9939605245122647
0.3118973008585846 0.29258474749629826
0.40156364651742826 0.735926920960877
0.6196210008929779 1.2537001882491197
0.3874167681609766 0.6500017829658401
0.9741112811328445 6.098225149931389
0.03195583439930416 0.004514915261883501
0.28309399226075993 0.244609842556611
0.6654971926164671 1.4480467955433025
0.8934957852932728 3.3946890647316743
0.10755018466417499 0.03648280305170539
0.2478236314947161 0.38692852221492774
0.4827409289834159 0.7698738883754084
0.3756001644095909 0.48685717366687575
0.46370479977912227 0.8845698244257076
0.03902962841958746 0.004761089629148326
0.7690997064732342 2.1657564746287483
0.047679375488436704 0.007181515244649213
0.13136292486965007 0.051650549850385315
0.9492050837194062 4.459953524200818
0.015588313224262906 0.0007037071155956153
0.34047973070890125 0.3441641539565209
0.05772913636882826 0.013557086242165011
0.18197974346295975 0.1464054770067188
0.08354145106701294 0.022283954482926593
0.044347586718033516 0.009339614838779122
0.5216342039714124 0.8569288096537216
0.5406146873897558 1.591559171295854
0.0281023443141174 0.002914047859399375
0.30625303491687705 0.34434528784888147
0.7553235169722297 2.012736336907319
0.6579788913270339 1.4420285563292599
0.6905887741589867 1.5797418066475695
0.39978262919238305 0.5167722932474954
0.5578118161114766 1.0679911264147852
0.05529612503401249 0.011271018756460166
0.055820433795467084 0.009166350101681667
0.0879165742598983 0.02292014662688645
0.1676975305575652 0.09647423894546155
0.4781316043166578 0.700955296911005
0.3342407684784162 0.3434515395627986
0.09076502360699112 0.024996752427962808
0.30970740755324955 0.29896699026545037
0.32313535161765816 0.33862154492911045
0.7306814617678195 1.8385593965522236
0.4320130752849738 0.5643938833117518
0.08620357911351051 0.06323973856831296
0.4110815516845143 0.5109091185117816
0.43640340947168454 0.8115751089281764
0.20372863515491368 0.13769100255938962
0.04226733362011004 0.03047175731074953
0.4780829058770444 0.7795257571846681
0.038841830368404606 0.006779642285895691
0.1494589808560024 0.1747316459571732
0.06567039582114276 0.01306352595392832
0.2683238743561056 0.26145698036528003
0.1391716426304508 0.06280201290541466
0.4254108026608002 0.7788234482860079
0.15417477918354905 0.06996276419300505
0.6545382285173034 1.4615210034018127
0.33147711638142086 0.4594646586355677
0.3935902886127234 0.46579447871394275
0.5098196465552832 1.0218452586882463
0.3434198442684453 0.3567108413503464
0.06768470071870969 0.0669536948303029
0.2941487282041967 0.2733785658586133
0.23953567346866178 0.17458547622930684
0.6690249670500532 1.528008982076069
0.2560052222791369 0.2925714931855907
0.24425967795138948 0.2157961594466793
0.23143995921367688 0.16072682093724494
0.21398487939781652 0.14048535399397838
0.27475087230230577 0.22554927730324684
0.05197794258993749 0.00791449614396348
0.13849860137519998 0.05759229526616548
0.182813349209767 0.45550288126189303
0.7121876419478113 1.790528619227159
0.1007619307119546 0.11212066079040077
0.5161610636076077 1.2861416091818094
0.49343749496597833 0.7933584828680738
0.5338238108096816 0.8998002583805959
0.373267592716125 0.4976967477432694
0.23898601776229078 0.16975401426813097
0.7028994538764226 1.6756582349698235
0.06366868269061443 0.023116744998558845
0.04876492560307655 0.010933939673891842
0.13552570026201405 0.055560881807565736
0.21624205500849147 0.2809423226770741
0.8151195546803245 3.157689424460424
0.6194846883979122 1.7161455805151142
0.05770885054259012 0.009917185818908948
0.9540025224793124 5.52401415428092
0.5268124386151853 0.915705577062702
0.5233546823700894 0.8472418933998916
0.3049984884994358 0.28747609443471117
0.041999685751358595 0.005614002900396237
0.36476121896383373 1.0418460373587082
0.16076806081990103 0.09347102753624194
0.6922659004306126 2.179429241767721
0.010412438984632288 0.001731710855118209
0.3900582835636922 0.6024648196460698
0.6048143297832841 1.2042347744297646
0.07738366003387132 0.0517938245294324
0.43770656655455575 0.601124984556425
0.07467567132524422 0.016110296426761865
0.5096016830082829 0.8400837862688554
0.5301277233084998 0.9564710144192142
0.12319247967595848 0.3958272455552289
0.8199581161943571 5.224774599853349
0.29393073801201175 0.2686680443513034
0.11334126452100013 0.037533999056924484
0.276622040907074 0.2256117994012299
0.5971217303326561 1.1334844608878367
0.32678845649341537 0.40215621236560767
0.20566004601199595 0.15457591116361885
0.0061416442226936985 0.0002666657607593835
0.4910077289692977 0.8684103063444348
0.6321590733061535 2.3952748909750743
0.13927658828257894 0.05622209623154448
0.05891676991228778 0.012551041249287723
0.08083524936407216 0.1399893344440946
0.5455847255894668 2.50815915609724
0.6918253112097751 1.659200106173909
0.27407243674073034 0.25786810725290693
0.7400468242379948 1.874819465802177
0.5477479459662031 1.1504554459208585
0.08063962463476448 0.02857779736998352
0.30984660376622253 0.42248489538050055
0.03639002532294644 0.00434206761052035
0.32793937898957837 0.44316010052090365
0.7864309730792998 2.648297930875684
0.11075420307306383 0.036933153368310385
0.26291354289821256 0.23202674228419667
0.2322887791759648 0.19079803709803192
0.16737488640123777 0.1355566011104849
0.455753444737238 0.9119102266312955
0.06902215606406747 0.021987033268953644
0.1749450767466365 0.15773534909971473
0.0744825039244843 0.01776742003239464
0.7491919261825348 2.1421270391892966
0.19197448260735916 0.10729170803191257
0.27783098194769873 0.36416778036463415
0.2745842374500155 0.24531551373005708
0.7116770419932437 1.7993786591488148
0.05839431828585584 0.02546275599860789
0.265169077558174 0.4423148918975574
0.4465011622146836 0.7398103586334701
0.5506498751381382 1.6697497782965536
0.6246293983558944 1.2903690924686173
0.28150036242197374 0.367541189555899
0.02495407971972141 0.0017984696778225633
0.08827051126773999 0.026295905459937013
0.5344160317489064 2.730910610964746
0.06229245150344631 0.011309605092957285
0.6564324749434604 2.6241076710439204
0.281623255717946 0.23603890271675715
0.05526718394829355 0.00882590138800099
0.1161268437243338 0.039112893299667634
0.14575185168767923 0.06901787224884999
0.2907452273581834 0.3712619469003632
0.5809404127461486 1.1990326160419882
0.28594565773522873 0.2948911924922773
0.2870438201664477 0.24267957921482855
0.26232794760492484 0.2916557245578494
0.24268028258716745 0.19614629986592017
0.19852840944013816 0.12533458621426932
0.4601966587900951 1.1319863556585337
0.2623287054727539 0.25150246266746445
0.2237360327924901 0.1533967556885213
0.43928952593285664 0.6846783434126724
0.027393149705434938 0.002317875915254322
0.07470767563667946 0.017089151037372557
0.9353592699628134 6.521838802521765
0.2642134401737346 1.0416917429403356
0.6000119863047202 1.1783892971251122
0.4762219152482944 0.7033589559449172
0.08012092569913432 0.02285810768838577
0.049474442588045675 0.03236610897065365
0.02841063795658494 0.0024198046662612435
0.6973711605183416 1.9343969891030675
0.3072472194964708 0.3492506733900279
0.19762012202156476 0.11383548191219281
0.5570328196409232 1.43036614395844
0.13351861710894197 0.051662694113162266
0.4689720495076718 0.7053998134026958
0.09665546867914798 0.046951889446356324
0.05511547515197546 0.009584006963165272
0.5126754046517101 0.8644967130228522
0.02900865619967541 0.003021052733303003
0.3962691994061339 0.5784961133262788
0.11262564943930442 0.04129076200318984
0.5099412334770432 0.8735922932644021
0.027572147022938087 0.0053524898088899205
0.5576730439569156 1.0709126340391184
0.024732350646755608 0.005746583408536679
0.8787475152294907 3.6720634219982817
0.2185789848121249 0.13950869648880102
0.07115198988103066 0.01495873822910961
0.042057031384244326 0.006070471907170664
0.5059888273704347 0.7944938661694613
0.329182157095816 0.39431760707543045
0.08449181254435212 0.021640723646126774
0.5383333188830466 0.9078944754685876
0.555151472785096 0.9998122861878039
0.11746101005392284 0.056609475573700614
0.042515078450343524 0.007368091739709233
0.14578969259703656 0.07335439780519909
0.4461181637546179 0.6720792352524309
0.698996530463283 2.724642404494037
0.39936533601406443 0.5658063482118407
0.4911154800044416 1.0081253605948532
0.3732643389921432 0.4876973577436529
0.028645348405891835 0.004512708287146565
0.025655920027791268 0.002168803068898504
0.1934649414655344 0.10979216936821974
0.8311528895317745 2.5502528873289414
0.5149666834238245 0.9029025426787206
0.006073650753024129 0.00010797427960471794
0.39554532584914504 0.48406374311276185
0.09117354436502467 0.03543193601085684
0.021488418949283994 0.0029790265226824343
0.03128820272117194 0.0034939631569934344
0.03456494754765427 0.0034517641272474174
0.17359528934372326 0.12625687882250708
0.6093487119624308 1.1838875568293492
0.11420189688663607 0.04300375912211068
0.5200300613805586 0.8454105342533965
0.017355584311791628 0.0013606781298066521
0.3739488120089858 1.2663701309697106
0.4296015477325016 0.55683771823623
0.011767086038106056 0.0005682408077090853
0.38301453089162707 0.7036695288649877
0.030760655891060362 0.003222542529936196
0.2575307372501706 0.19719163272840895
0.7417302645023476 3.0099183635817517
0.3935431968987968 0.4738985855546945
0.4721975654754931 0.7937735402509343
0.2795615714331473 0.22961451108322428
0.027620197044727512 0.0071168524565980475
0.22633488264507262 0.23530224474446831
0.682149941427757 3.8448033394869356
0.356369791628631 0.4221744750839439
0.4404624434902855 0.5875069262320917
0.1265891805025643 0.18010670599778078
0.06707390845475836 0.013267799493065679
0.6064243723766165 1.5956298717937887
0.4370714492230545 0.5773656673622078
0.2878004323823342 0.24364502990369702
0.8474750724371273 2.7836053304378896
0.26282267461039266 0.20281339572543883
0.5094865798332545 0.8523327216607117
0.6569049153841622 1.4975757243181187
0.26584785293382984 0.21191733353021985
0.5856215700639257 1.08561958798866
0.2794071778013122 0.23317110471507105
0.4192854542828717 0.5792903832660269
0.2710096831399731 0.2710335135352606
0.3275044550115398 1.8213616465223863
0.546483697959143 0.9351033469718293
0.0008782056111674708 2.2893934151567477e-06
0.6695460253168607 1.6383677883111072
0.3969775571043008 0.9606175654797325
0.22528624956748222 0.16790644706659577
0.44557105045399426 1.6912884830914048
0.09291981988958431 0.03877775341820322
0.11245525743885121 0.04084277333511113
0.4179511969628258 0.6324591957932919
0.1382144639126457 0.05537998891931342
0.2782063256585049 0.22823245881853138
0.2427313374311737 0.17261248894620287
0.12196623142218666 0.05609161914894968
0.17961656538727877 0.25206422010293916
0.29994258715516287 0.6268726821928673
0.23506485189049942 0.17538489953250408
0.2502722336075105 0.23556892786457065
0.3234344848324163 0.36507925613023967
0.49166208942607115 0.9439571212985671
0.6246643790790926 1.4079225884638382
0.23393114524784464 0.1691571660267199
0.2801153220434963 0.30896619069509623
0.6105295287099995 1.7110337442715742
0.2145498250468938 0.27873971979353973
0.02569409754729368 0.003357035796879677
0.03100663295262307 0.006976277614111253
0.7738357563115756 3.15828137874777
0.16734397952405622 0.10348072948890169
0.03731304828034321 0.006582113979921664
0.12602801551087928 0.04621541506553501
0.601164609843557 1.3687577515400209
0.15567331463020606 0.08352123194112401
0.4249204463652574 0.5874388621283908
0.7676314564014438 2.9721221984993482
0.40088225841874703 1.1677716870211203
0.4337546123336429 0.6058632360684729
0.07103760935521197 0.014608436788532582
0.6171354636245211 1.2314727895575648
0.7115573482858012 1.7613724406189006
0.9253567523719042 5.223168241101747
0.09822090426209462 0.03490927912300377
0.3516863791341571 0.39349695731636536
0.06764962591914192 0.02324976393859512
0.30126232533728003 0.2887707434064332
0.21016875182848282 0.7622332151794168
0.3071879975607963 0.41095161581922307
0.1513518055173454 0.08376542418174358
0.30906974331598225 0.4230634531638776
0.4181971421793448 0.5630326781632103
0.11146716249887645 0.037401073329323097
0.48208057286605044 1.0020382055706054
0.5153468931820383 1.1610349425696858
0.5605483859350087 1.3394471910054355
0.07542815849907347 0.14609306363614322
0.5418263635658727 1.3822839881499118
0.4003372411825171 0.5232857056364961
0.35443081598338855 0.4888671063967404
0.059931451067240404 0.011493733167531139
0.05609620277981642 0.014260858833221769
0.5969498152545091 3.3078530359684164
0.07375021976784424 0.016242034264777237
0.7400939892421933 1.8779313693048922
0.07597348480429322 0.06291827402313305
0.341797021436294 0.34649175236157675
0.8939575049239756 3.320418666049621
0.2197728237224491 0.21652376525765543
0.4500930377692627 1.2077221865337981
0.17972076792352576 0.10179135449769118
0.171309090685015 0.21225032667084873
0.6576690352944761 2.2504306660072673
0.6603290611187992 3.0173324497016116
0.4428382732245457 0.6251645893139431
0.029514732949396105 0.0030556833275185193
0.4869246952695282 0.8427714103359522
0.41593104558221383 0.543619304945897
0.01068009981315765 0.0008045893430465597
0.4850889994063703 0.7943690977962363
0.4281740020500352 0.5761215655114639
0.3770275062352799 0.6812330019807497
0.22759814971208603 0.15343517848325144
0.42999281392732347 0.5604544622194036
0.6853630442849868 2.4075742289446396
0.5364742198856389 0.8968582656084721
0.4264856204392258 0.565995723200154
0.2557068115749428 0.37350599658635847
0.4929285537803846 0.7659873675550767
0.10520793322488897 0.0663037844003074
0.6161312611984007 1.7539153085422463
0.09509179153690495 0.02997862774769899
0.19366905187589567 0.1255554389278566
0.24829666128753514 0.22577430292149508
0.13466664668759043 0.07044067767609857
0.31359262282647093 0.29665681914548686
0.08024396603461059 0.02001779191563012
0.060470308244635285 0.012144402783140175
0.04175349579584808 0.02538679358352376
0.4346597457550657 0.7827324377778352
0.3948857212977691 0.5340327649990114
0.12494202009690147 0.05895248071842108
0.4616741713203645 0.6481024969601056
0.2571712074063184 0.3627033126561817
0.8553344615603565 3.3847586915815224
0.3211661326371754 0.3206542124243137
0.71788647742086 1.7476707971652523
0.06976547624458018 0.01624042437767351
0.2615333843856047 0.25166161188058594
0.6481907457866125 1.4692544109417143
0.05442259169599317 0.02260295672350028
0.583713058439901 1.0991000379969869
0.46008467040158385 0.9400393992907644
0.5313241423366856 1.036777469735408
0.2320556280879642 0.16199947696216427
0.3032729983561896 0.3021111456337318
0.003144553114585058 3.0549354578036774e-05
0.825343854857098 2.5182815977873876
0.37610599322481186 0.4942615411835637
0.3234204574152464 0.3318642781124803
0.4001341230500929 0.6321392673627331
0.5712517713204363 1.0276683282089902
0.055802636047662224 0.010683808825123766
0.1433099499931516 0.06647481544860641
0.0550178713120586 0.017811348237142467
0.11997892768488194 0.057736459919623784
0.14072992682818097 0.07631250729206392
0.7032102124532317 3.0345437957161745
0.8784270763653753 6.981486717086193
0.6124328297764438 1.2603184780161691
0.40338690815894795 0.6998172747718915
0.5647401504870742 1.0146760506782417
0.07387328218387501 0.02774356174310704
0.6019290743310571 1.6850886868255122
0.29795093394935135 0.5356098665930288
0.08545752321885858 0.03567414038011509
0.10125407202274783 0.03617915056206872
0.31369219633536727 0.40322660006578953
0.28852173969027695 0.2607341540423292
0.0817357952311556 0.030127885182985124
0.315788556614928 0.29487139061757045
0.1563751920500117 0.07102731451477719
0.2153568338888877 0.15941253405792935
0.6372037725718926 1.483639799586388
0.2136390856213396 0.1382261398062741
0.33496414031674804 0.7396145263216262
0.6081241776480291 1.323706287902138
0.5282747877919796 1.0563437137015517
0.6454109718164156 1.7707834513068053
0.7109705936275256 1.6938114235194839
0.03944695387961594 0.006620940162243696
0.18350647740956072 0.10223893126062202
0.1133015098864637 0.10180224544928893
0.10569852946905722 0.03984393944388501
0.3419963971069693 0.515610478263656
0.6556482512711249 1.9426467909283318
0.2641910910225743 0.20638381617812965
0.1842030818153717 0.09881096213073952
0.6255057711128621 1.3610049349265516
0.8974977798223176 3.6277501715988003
0.36846931309920705 0.40675550351690437
0.47963806808594334 0.7163844326494276
0.04502726511736299 0.021814866943549588
0.5367744018718078 1.0618632733099407
0.30860746147470186 0.29679413180069
0.6991727575620619 2.374899834001305
0.017370879329883793 0.001066073847672572
0.15459150315856374 0.070619899505266
0.8363343191410371 4.5251935449985705
0.4752115059327028 0.6904133276713835
0.30497446274337725 0.4773815450010243
0.32540328737991353 0.33565849258485275
0.6330375578582743 1.2979786641240956
0.02180478740634384 0.001872666377822822
0.17812562836272572 0.14803479372372422
0.09207655177291152 0.03037173400761468
0.6121563028142646 1.4667763602272792
0.31958551738699925 0.4845884926091434
0.4130201594792261 0.7453403247254891
0.11142507216464048 0.036280812969534004
0.19170638671781537 0.17049332768023245
0.8400187726069243 4.3063005316774845
0.4970702410396167 0.8350009499416907
0.2622135468538217 0.31571526933213695
0.7306031470366303 2.340982562377703
0.7167954827195395 1.7423454342199918
0.12300666459562515 0.046060122937764195
0.16584882961761738 0.12128437164830476
0.10392268605079158 0.03338538176362694
0.14149925699622512 0.06731073268988919
0.36277744126694356 0.4858347968393086
0.3872661214733416 0.5100087623624707
0.33514703022676995 0.3716025795947994
0.7016392412691895 4.069747332129366
0.5036300414610727 0.9448955065784879
0.13270216421524472 0.0687742224016313
0.3319833277621359 0.3742444871396098
0.1676986136704276 0.08228451264350926
0.013801551421385061 0.0007625179792689022
0.2550719950553102 0.2542750980214803
0.6460110281049805 1.4079069367840031
0.3737722043194578 0.45553949648490616
0.2689145085185566 0.22557495291761676
0.29885565787407575 0.2909954646472746
0.4817970496747579 0.7120666376062889
0.19359372053383606 0.3113005316893454
0.8035888901247294 2.3564727317278313
0.445005510001551 0.8041510134443084
0.7044450356783956 1.667537590005134
0.8941222871332952 7.802879491966136
0.07307951127051138 0.033773160940371104
0.7392157992516913 5.182232047629248
0.38485470637039987 0.5939985834711662
0.7160994969576763 2.1616973368030594
0.7077581773737223 4.9027895194337425
0.3680920885845831 0.42432689461653483
0.636122505825476 2.040157551588748
0.5008646850766952 0.7843563272134019
0.37293575390898104 1.4001329471315715
0.037621882269739504 0.009581753065724025
0.39264912199096813 0.5125033513942955
0.21764124306401478 0.1448883550808436
0.3168788505133133 0.2967751597365124
0.25495865610417023 0.35769916724981127
0.6846713473999542 1.5517212563019465
0.24311051836509767 0.18552659896102597
0.2626458446656773 0.23591431528008588
0.030420253746125447 0.0028591023342546882
0.017392086586002997 0.001309741102268108
0.007207840867022086 0.0016210937201940996
0.2542080852726739 0.6580800762201604
0.8253881160455185 2.5664679959874235
0.875820786401023 3.8990747372301646
0.43837355029480274 0.5831794807666474
0.11044208722310245 0.04022660819089818
0.41241371283968686 1.0646692211464395
0.34654953195156435 1.6386113771757842
0.7074051125761844 1.8853970792195014
0.6984475994565027 2.081845426970272
0.7705260484435555 2.7895520662462987
0.5921438736173054 1.1632509753819718
0.5575571954927033 0.9746569942203439
0.19561487146333134 0.11286235709984162
0.5665398663335734 1.029133795152164
0.3693128822913818 0.471481610912202
0.03851600296726532 0.005835810200399473
0.3755685037802129 0.43891036810775974
0.04542620915110396 0.0071838740461744825
0.11995966156434956 0.07212820289442996
0.7545229082276242 2.3767253787358626
0.7167504361646316 1.8591088810932788
0.24354966647291643 0.32398509880006365
0.5161457005510348 0.946271274618163
0.9262427836070688 4.078674261431429
0.14643446030791352 0.09561166796544619
0.14770821411138135 0.0841207181464878
0.7343508263446735 1.8675918021987512
0.6671891988028062 1.5566701040905655
0.7214566698994321 1.765237787527374
0.6264651464185128 1.321974980127844
0.6884835477668702 1.5720555021810194
0.13644543436458278 0.07802217346557254
0.19642877997922004 0.11921288505808134
0.302503135045905 0.7189536162012833
0.32479613036217625 0.36962635510088804
0.2618426700925164 0.22243850612356394
0.41472051426008605 0.625543647151287
0.03602226941282893 0.013518635808441605
0.5912840445284734 1.195318658475146
0.2263415646049326 0.32301456124735445
0.0011362641640541016 7.43599614887981e-06
0.8109735526509576 4.980505557654218
0.6926582291067414 1.59452748557315
0.21946734136861856 0.23439528378465876
0.16159058752756994 0.08234301349929679
0.0940330110027503 0.025722309645457866
0.3571551347992097 0.37927387764996345
0.7358476571350135 1.8526587634680813
0.5252094021925063 1.1890105336410284
0.5159857418220046 1.5838185373236375
0.055385179505575755 0.011776410064486893
0.19355760828891289 0.7360510161780295
0.3950906738207549 0.7623928717890073
0.0983493376053598 0.06847916970164229
0.8323091657737427 2.6500078511183514
0.19030454553289555 0.10573709605132282
0.006864171478100367 0.00014283271749427638
0.19383103534043133 0.1111514401640552
0.16709084977850408 0.10626159251379383
0.012047741879186447 0.0005907974040318121
0.29572336886705597 0.3103560846435527
0.7666352784606173 2.052511413707076
0.48370991651730566 0.7159207878712258
0.07313902703803477 0.02394639632441389
0.4054483668349955 0.7261016185556298
0.3557995902576675 0.3878625741725445
0.5221702513833223 0.8920023213638126
0.586719085036611 1.0924493441565326
0.5370906847186255 1.048139483774879
0.29410987627397367 0.38600088761312135
0.6468716267822195 1.8838598244269036
0.012553915745354138 0.00047923397567806836
0.03850779812506211 0.015557848809883808
0.2713179441674931 0.33720308006987476
0.1539907843731888 0.06885635041512136
0.6240034458582321 2.4314687104439385
0.9189292875023064 6.3012146098166895
0.1826476956512666 0.15642626977192123
0.8888122050310211 3.5002866507108426
0.710940920998474 1.6942252774206243
0.12839953292284167 0.06366784609561349
0.10562814134642462 0.03964868399151663
0.46903443168542336 0.6779058945247108
0.07274108496886145 0.015836471282841748
0.38701638731288535 0.4762279773784841
0.48828544977756505 2.377540261333612
0.05285522829980205 0.01285885885704492
0.08000890070859945 0.020105588964988944
0.04171076292203535 0.005436442826320093
0.26878028147442734 0.3194655832451547
0.3699120752873962 0.8812319571791948
0.10253774883358968 0.030408424357473915
0.5094854530948649 0.8036112232162516
0.2570377139591251 0.41039099077060875
0.5476481645949074 0.9549860369794232
0.8422378898793124 3.6107198830130036
0.8838591858041925 3.2969077353766574
0.7730773200464254 2.0903793744395807
0.8152855137633054 2.6137585084113106
0.06648154552965102 0.01443405456264297
0.36734201727966576 0.41717891396053813
0.4225210340117197 0.7580361518937002
0.0310635118521011 0.0038937040841722317
0.6656916383559126 2.6369986040349027
0.3308837588807564 0.361125882485142
0.41807441088202213 1.2994893190701182
0.38343193647993323 0.6817752651193413
0.10025251063648111 0.03072112405763975
0.01644600449962552 0.0007858416235230868
0.19131777086462876 0.15569101211670733
0.20897303549251156 0.13875471575433426
0.1483248569155522 0.2394548222700929
0.12650453692840435 0.051549262509863816
0.2182866570662111 0.46613334756047764
0.566838495723205 1.0095784606859952
0.2624059603416441 0.2608741601387075
0.0912558890308337 0.024073629023770086
0.27832656934153477 0.3929524721220209
0.2793382506110649 0.23178557298985014
0.08162751578842764 0.043971888957663983
0.14348871139359587 0.11798759160186273
0.6803336082233171 1.533405023953137
0.6267699358405284 1.2764045189795126
0.635303244743366 2.1199565462386634
0.601326616547683 1.1674692984465038
0.1099883716578769 0.036364122781843936
0.1997330739167663 0.5123869216348292
0.06922080424205634 0.03321762098131805
0.046752126875223454 0.006413964491179681
0.3523309641356932 0.7771251178091941
0.6791069375492024 1.653309531417646
0.9246663583253673 4.834522874075674
0.24168545371289207 0.26113678306527893
0.9254883364675475 3.757952026703762
0.16892107540462686 0.12301892285493765
0.23863913433649797 0.1681949379345246
0.35535294361923453 0.7278175119185225
0.21841249668074025 0.1901017157743659
0.4070579304862161 0.5465222142743592
0.13879022526128648 0.05582615543264331
0.21036294129228983 0.2051976424631616
0.16958891171306656 0.08353506762276937
0.004854473178273699 0.0019118683784084866
0.47173623853591795 0.7446429581664284
0.6344953072087292 5.155824668992659
0.3428461455304954 0.39360578870672713
0.28679015178464695 0.30030926806151925
0.05021836062115559 0.007295006490148382
0.48266814178315687 0.7250510118444035
0.14084272803442233 0.23121379983847845
0.046310367080506065 0.010970486734101814
0.7536720489870685 1.9615898345428247
0.49376630263851595 0.8017796120326125
0.47657494942640044 0.6948745395094496
0.7246691713458688 3.0194249774889053
0.020913720292775162 0.0013553477928198653
0.2563783759447742 0.22497285067923467
0.20831033078242933 0.18343099002247298
0.37160499350057763 0.4771928386203535
0.4359636729425681 0.6770661584060229
0.14403968110705445 0.06249829293753998
0.3373587420810781 0.356777921376971
0.5173491304725757 1.1651985373069005
0.3283154335083305 0.32834934119327913
0.4208475094876245 0.5849876527219539
0.04196753141227105 0.008220698208936561
0.7925418002777027 7.332891293824581
0.43190755993243435 0.5890631897288495
0.5818434579617473 2.0578621910397272
0.27465762534724203 0.3497699582797889
0.6407470987089434 1.388215259713344
0.208917481112591 0.13290485613505992
0.43736107633536847 1.7254648910909527
0.6385693882548331 1.3164437814936538
0.37273301745613274 0.41527977322241644
0.5087693166274969 1.551961089810837
0.016274849234444222 0.004276072827534936
0.25197427804945505 0.1896757245333691
0.3298727667943372 0.35733350176406775
0.3610451090920582 0.3982436969904819
0.14487711455651697 0.20360416742154908
0.6423158004163252 1.3685711091422106
0.06145510663336784 0.017945837677708614
0.6111673537900482 1.5010585794671778
0.17123877576192736 0.12076183156864385
0.2220817493327676 0.23814650730305612
0.0064399771200593925 0.00024025353148176076
0.11157321554685473 0.03648570582409708
0.25188303054544237 0.22787054697560644
0.07534499303760722 0.025999831088753065
0.038575803054011315 0.005139665240921884
0.48817921157854394 0.7426118562995015
0.22216865879048675 0.19696679431473482
0.8179084067327151 2.4560659761060464
0.24292545850078273 0.3197172268932404
0.5185546582193754 0.8629094427240942
0.5969619233370916 1.3826693072410685
0.3902417706272143 0.4748409524178495
0.33050595828375684 0.4196655395426514
0.43700970637489656 1.2574162182473312
0.6054406217696463 1.4193381098460252
0.5811548814435759 1.0652912207778307
0.08250607131351506 0.020250005681584464
0.34363221307875735 0.3625096696024331
0.5770762781384398 1.146809350717672
0.7334431954469924 1.8362057021340588
0.04889443250764447 0.021064665346141223
0.5738380733643654 1.0581732464491607
0.41452630530967105 0.5458646050634819
0.35767714680229157 0.5295343267670999
0.6151316594375256 1.3066388681055323
0.2856057033234891 0.25084796858603603
0.13876790562465458 0.893538868359682
0.6947129920684174 1.6048547499769672
0.709800560094541 1.7439289995853058
0.3116574178712238 0.3198023991336519
0.1875752756607404 0.18613484569171784
0.10329132148449871 0.03389805768136082
0.20679400745826404 0.19762460245659885
0.2763721658398538 0.2955626657628411
0.50314841259966 0.8953578234077283
0.17306513448097294 0.08875496132325045
0.41881889037389375 0.6875758453371956
0.5852367938884303 1.08195486479121
0.6745700272332041 1.5421163034191065
0.12491805338771544 0.05132287330968119
0.16265396271691612 0.08617087907075842
0.38566380672368716 0.44548525729835775
0.6762491189450038 1.5134415977751157
0.49132300000344253 0.7756178256327936
0.021387474648159377 0.0014859395595963653
0.45334566916703656 0.6422906854916998
0.09566619469326987 0.054407588059557414
0.08852258448054207 0.03493566092776227
0.15233403307862714 0.09506634149237446
0.6336977333615432 1.301805301579421
0.724584094228658 1.7881298955979117
0.38666674332794426 0.4572667947254258
0.48237817298833885 1.0420647280808224
0.17536973170121994 0.09783472493294651
0.616022972795344 1.2440634797265337
0.41457063928555415 1.9053327816023973
0.6196319032621306 1.300747256154879
0.34920800126347207 0.4807229209606005
0.8094550286839647 2.7322441677442058
0.2759003727495015 0.6247567117474933
0.5775801674866683 1.5261452010742238
0.4904608617755354 0.7448269110523746
0.7178367514776381 1.975645329150191
0.7462795487991765 2.5902130181136607
0.1619157563047704 0.098386013906251
0.24175003188129374 0.1708956688699987
0.45783140798431643 0.6376928209870528
0.18176784345608787 0.09754900363838323
0.24276492889204138 0.20192957249357707
0.12202089858001375 0.04315559099421665
0.7517860709047647 1.9489126302666315
0.12784220302063187 0.0719787097071595
0.5993293112352799 1.167065259644803
0.08462426104947263 0.12332670344966376
0.29196237644756406 0.2645194790294248
0.09726472710934542 0.09209906470887705
0.33798814639424 0.37417857600462756
0.4608899837249487 0.7019624400637863
0.1832972174866201 0.10538852540598857
0.46726898416269125 0.6661896011459062
0.3058241115735191 0.3697592056187703
0.028657912407944575 0.0036171985783987064
0.32653583412419895 0.32654644906839975
0.6450497893787176 7.017979097628745
0.9331682561694584 4.854509480042532
0.5264874470993081 1.1269171391634745
0.48507375116894147 0.7346314760817377
0.9039988328141967 3.8102295761561216
0.2184755017669473 0.14595830894807735
0.24569255551488633 0.3154375566350551
0.529532790740686 0.9152605132717513
0.3511270692342381 0.40477691463224275
0.17537394770596992 0.09227917632013062
0.08741211379836711 0.037846057446760686
0.551311823075762 1.1063069873562086
0.6584304208396369 1.7066089193302338
0.29015062098547617 0.25901383471747824
0.22002066767778672 0.1596954568837877
0.21120176675909563 0.1673191237022384
0.2907716005468419 0.4659159323316409
0.38761464769848364 0.45069195512325416
0.6476821662358458 1.8481201671791625
0.6747626072473389 1.6078553306923875
0.3968614305806495 0.7142404117319506
0.4856914351503918 0.7362974864180215
0.17605838976105914 0.10515041047247742
0.382089147432743 1.1508711650775056
0.47486957330559965 0.6913590892523092
0.14631349617825729 0.06742209225540122
0.8260403404120868 3.0377767092716423
0.37487262652187003 0.42901636392106673
0.5698737061311723 1.0432788065126881
0.725875213404037 1.7912987173547132
0.11160100572688492 0.036268360172322836
0.1988445345912958 0.14121422866106695
0.405124006967994 0.4963142388658713
0.09877142190624255 0.06263861984876799
0.6620755233275188 1.4390384212802125
0.2243350576272638 0.1811049730236086
0.5160887486771589 1.1390457955634719
0.45975808336381196 0.6678923479993888
0.07686530789727042 0.024991205873747913
0.26797871490555647 0.36049447716202637
0.006058743111622467 0.00012011214133160432
0.6602343142485898 2.7901661009347123
0.5958319748276177 1.3162619692879984
0.11737310696959447 0.04008888798525078
0.026160923369292655 0.009781601439108036
0.517057653213516 0.9475301393894304
0.15489963475220925 0.08655880345883685
0.3109490371385092 0.2885152909691536
0.5390712504717206 1.0427875577121635
0.1523619686515213 0.1334491851139245
0.25077468647282375 0.4755514610941481
0.24725097407747698 0.18977970503196742
0.5178513687314538 0.8459027254500769
0.4839425487753547 0.859624154019852
0.6308580788149016 1.2821767763246457
0.07491501674882683 0.10493095606582563
0.24747731494939007 0.18221743250706346
0.08771032068704598 0.027075330045278873
0.22404213361435377 0.1536846728486316
0.07182970730786742 0.01852272841272702
0.0886254320236659 0.02298787647133624
0.6147139742934493 1.2286283712559163
0.2552644526416207 1.163854814024407
0.30126465127530533 0.3915742798351758
0.09975173665036952 0.04230342147515972
0.03919392652135567 0.00495730111381528
0.36166112071237455 0.4050660348161497
0.24854822340500404 0.7827534657200356
1.4531360551406358e-05 5.616803770738154e-09
0.7589287515986503 2.3779461146224343
0.5408938784144652 0.9299451437906279
0.6171922962218004 2.5767094668719817
0.3869985990582705 0.4536129170450931
0.3401657506297243 0.35326635864769745
0.018723393063178384 0.001621669416441343
0.31248366620141443 0.33579488943786556
0.023693207873250466 0.008872261338786637
0.04642846694876135 0.006384994231921615
0.8010991873394036 2.547356527013574
0.21250495079108478 0.18346965060810813
0.5495313896704169 0.9425834995725265
0.41782659881886053 1.08520098197763
0.1580406834985728 0.07284430442315583
0.030902038206981564 0.0036856093383998614
0.009280844562840618 0.0018052293797564357
0.11466761654548163 0.03887299757308885
0.0019509148718116487 2.7192937834669044e-05
0.40074600184001474 0.48201822813035533
0.578159264343094 1.76707623496889
0.5523901145163053 0.9877807697894453
0.6389757905744519 1.6939410147458318
0.46907496737955234 0.7739784705883169
0.5113051379711123 0.811823484019824
0.0997951855686866 0.15246860197860915
0.13007837560265223 0.05210038567180466
0.2108262966036355 0.13130785028223949
0.25114695264314835 0.2347227383242291
0.4047063145271562 1.6709426125364695
0.04171556623918515 0.006366796862956671
0.08598322991841434 0.022527656266732966
0.2008016908391832 0.20695295199399272
0.8346245969395368 2.7753289331862496
0.7823376786736043 2.2144115900766552
0.4830570720633426 0.8742045234849732
0.053018307259308894 0.040180722091777143
0.17597664637661847 0.09696361931327538
0.6797271906902631 1.529958388000383
0.12246252473491892 0.04905362026526539
0.697985294471093 1.6453029204225904
0.4592521796917163 0.9723649840483919
0.5211971224783415 0.8400634419226207
0.3908087551618591 0.46045754472359324
0.42434056783370033 0.546568108080416
0.19400750864603877 0.17622453136662874
0.3619889079862191 0.5849017679863209
0.1461785245123337 0.06383812634602695
0.001438520642002894 7.468874507775701e-06
0.6635120311184736 1.8036474894656787
0.7101403924351526 3.244318309253116
0.33617300101491376 0.3528901001646457
0.34388860162785895 0.3544420373250361
0.3136921027361279 0.6881829061158286
0.22467101449762428 0.1534791077126032
0.8611532759327499 3.778696266330779
0.059794645685036674 0.1392585179774687
0.431220971023045 0.6108649623439876
0.18965053796478992 0.15835454888259365
0.00867213686496704 0.00025269114787102015
0.3414362288999817 0.34692850706515704
0.22768695671608818 0.17469404356340718
0.16924412148906443 0.10858352370825763
0.2978640385126541 0.3512499373291923
0.5525948089656858 0.9744543092330665
0.06456685209007085 0.01286390265841999
0.2365558349748581 0.16677299336260273
0.4089146938020002 0.602182845013898
0.17709373652658555 0.09725659607666094
0.2762746920456157 0.23342230631895186
0.2345282879095777 0.1974529435683206
0.2843164902554419 0.23987627693020103
0.8449141951706346 2.8072839355427845
0.5620035316949592 1.186042636506404
0.5140295681745504 0.9532114495323568
0.4493721509457801 0.6745167415221359
0.9067462374328649 3.4655535358502103
0.7712502189171425 2.9211356653889666
0.07091577291471407 0.015488500436606187
0.3025723690091151 0.2777506706476604
0.6129809692044134 1.8565558484463387
0.06323493503728572 0.035108309976370405
0.4285450103170574 0.81824862046726
0.5152725377414428 1.0096458041721192
0.0943820190326331 0.0916177095418985
0.40187789260080486 0.4882980658138591
0.7438709379881983 2.4123453783751203
0.09325793417236605 0.025186750868502975
0.10179463165938674 0.038800107040711164
0.35219059791955254 0.3814213957659961
0.7823755902453877 2.627282701318545
0.778921350976335 2.153943959965759
0.46447202861204295 0.6573947701825608
0.7613020345586086 2.093326618103265
0.6699932934579031 2.0151701177570627
0.05576016371528125 0.0327569102484517
0.5763849733255797 1.331979870360424
0.07505762920578984 0.019218546700261206
0.2310002281952469 0.18180677266354822
0.06620717347666238 0.012693745103083057
0.00530432318844698 9.141248964353049e-05
0.8497406153476816 2.7348455414678523
0.14475252594455956 0.15684249413610246
0.44051530294973396 0.657442002025339
0.6966827140845179 1.6961824492696775
0.01687311504094169 0.0009853324143810377
0.2906726449111807 0.596120516678933
0.5452080980838486 0.9469059934561626
0.5549354857848976 1.2264203686940427
0.3728638354634638 0.5599996389366433
0.16950557526348198 0.15101036992963457
0.758040728302581 2.1495307495381084
0.3642323278275128 0.6750136700845525
0.31137764855011973 0.3625838020571209
0.46788378250270857 0.6951701991997454
0.12831628238243542 0.19050404683901181
0.15463641942106943 0.07512683617116953
0.8295879519486654 2.9719480902792546
0.36831198178237146 0.40747536556759045
0.0799043175666545 0.024167180823022882
0.4825000013454054 0.7327991490092518
0.37846844401457536 0.9888131465909925
0.8792386700839828 3.2371922508190623
0.04171767444890684 0.005434263917337879
0.014478801989648238 0.0014026403983103612
0.47677388804317744 0.7926044423687966
0.01595768795197594 0.004999041389611242
0.15299951624156394 0.1711326709648713
0.23631669288386592 0.2097930328067977
0.5096160196996554 1.1252746361820563
0.6137620837926729 1.2072215657014829
0.6276404207640892 1.49775608684171
0.08870363675681792 0.02366439256393427
0.517326113265906 0.8363767637547889
0.14216966259967512 0.06154329376679634
0.32049333891854936 0.33294144272930754
0.044055398208418195 0.0061698632739734865
0.0010614302251439334 7.363242928331372e-06
0.012667745470883784 0.0005342873505733818
0.08459398529484785 0.021218934825086105
0.30742839225165697 0.5973105161876376
0.15732239248810587 0.08540800886728944
0.13935826969036424 0.06963775407387275
0.4178448764939705 0.646875046220416
0.11494018653250826 0.05485251365788349
0.3545737699169681 0.46547477968085005
0.39029967499255447 0.4572937174898718
0.47308483300018545 0.7148401804133685
0.7845915680593547 2.326761162948306
0.08349085147673185 0.03450469597999291
0.6389463109966604 1.3678373406239328
0.05188737306612856 0.009255901395562031
0.051587872741068797 0.012999343761876721
0.6164822427449611 1.2154265374530404
0.31756598466551234 0.4158350318729256
0.2960631907101934 0.29816844513888474
0.41119016665210595 0.6031176667770993
0.04441376816627207 0.005745861456206607
0.36116932485990405 0.3958219273694192
0.3086203230526482 0.2816366080484924
0.4848684268490948 0.7777522498697327
0.005550677244423263 8.91050865249413e-05
0.1074063754413247 0.08570675798000876
0.04490521357373478 0.009738278933415242
0.3034629235789178 0.41754989552976457
0.33356022439821575 1.281374922503218
0.0007151437991302911 2.7634039975943195e-06
0.39610207789381613 0.4762649286792513
0.35095964624618736 0.4364397049600954
0.0639074757693644 0.013495365437856077
0.6239699035981991 1.4726133667854509
0.07322890285320405 0.02454373799341029
0.020047386595906214 0.0011968078214353993
0.5557194053289635 0.9655477102687534
0.09818896374212827 0.031301462214093016
0.11203385431325885 0.038193221978910764
0.293538743506495 0.25430227060074156
0.08426351841437107 0.09716768485999405
0.42169261955817927 0.6441867052071261
0.11125596038164853 0.03757677454595361
0.5444800670609506 0.9660883902125618
0.1478347018139573 0.0932106849112375
0.669544788898375 1.4701378695528835
0.27267749741697245 0.21915069560247424
0.6330098091887506 1.3989768443979365
0.272963617596387 0.27957359983729685
0.03848560038770443 0.005775677041456905
0.08727705023171617 0.049965290656261895
0.3489058693416146 0.3714614109935236
0.824302817050101 2.8740574709361595
0.5704499855366295 1.0225637368294036
0.545759464491832 0.9761302421288761
0.6442838480609525 3.1190720601126554
0.534354693619253 1.3252132652920374
0.0023823349482067213 4.583950883314712e-05
0.5964808626257655 1.2443372307402534
0.11755560432364187 0.0464296359836774
0.4088795447865283 0.7091087877501538
0.5491021547695353 0.9476348099910663
0.010069575921537233 0.0003896108519755754
0.5166724121107549 0.848157846984087
0.12240004154323914 0.04559813986055671
0.31505706147477397 0.2977024590028027
0.2823487621250771 0.3524528159694647
0.27258473515520953 0.27034598485012473
0.3870831720085557 0.505423290452474
0.1713827864982076 0.11568485809057455
0.07396317637279648 0.039057259774801324
0.5900054476952344 1.116519346277173
0.4439986506353947 0.8868535680055206
0.29182104374684903 0.2664703452922944
0.26629049128165705 0.3263621386518188
0.06638342164204314 0.01811397950239893
0.03607656757956523 0.006155097976593834
0.12264516122598268 0.04943519952194262
0.3590847640175995 0.46073907580314544
0.13008771010239883 0.05226492170290535
0.21101888636602828 0.5103450495897187
0.19576651157923397 0.13783725567714622
0.41096872640665094 0.5284985072214566
0.40378311696385516 1.0835805444900999
0.001907051048023467 0.0021269437316006703
0.313078866691581 0.3367129184708646
0.5031441297214682 0.8243843539148724
0.36491968944405184 0.7409738504544633
0.3969732410952268 0.5015081943229872
0.1531835650864396 0.07313068526214897
0.0010327487293469995 3.204489380352851e-06
0.029319150001143046 0.002658423260762128
0.6354754510957584 2.6139769962936774
0.40640019635996816 3.3679260881839257
0.5339601653480817 0.8861041816763877
0.10795269303384492 0.04490440910827301
0.7161377382105413 1.794137105351678
0.1403391615482743 0.06787755885365304
0.18384389941511836 0.10502744680423007
0.36090887326900845 0.3875493734935229
0.1288616095847449 0.14158070093485076
0.9834119299157913 6.02698165374443
0.6796343202048694 1.5291543461620216
0.40163947911889597 0.5086304675031458
0.49159545960130957 0.9463800673252037
0.7594797593171232 2.2472667762541754
0.5086939581104007 0.8135404284337893
0.03436786231381572 0.005225741966818763
0.16055827695690994 0.15491889546714224
0.09812204812188063 0.027978137619072856
0.1255217421445819 0.047292378314542347
0.013516361976043223 0.0008289726847905312
0.6876500048985115 1.6561887139316358
0.03637338677435353 0.006748062940398334
0.03397629896697585 0.0039505238590341486
0.047911107254092755 0.007985220700511378
0.40389067270771417 0.5427825040626083
0.11011041883093986 0.05259396246253782
0.1467851478292812 0.07941616402094431
0.3391771224327651 0.40975872332788493
0.30848606996039274 0.3225163146380786
0.47952709770795887 0.7108510927774714
0.11244528704644774 0.07766851535856095
0.647110136929022 1.4828357295702381
0.35680897156909697 0.4221947649736613
0.18271324051798654 0.14992800481041624
0.3315847164887066 0.3338808444755447
0.6029366233536121 1.170915270105679
0.3699976352851524 0.6598916610485865
0.16106358194638948 0.1430546634392491
0.20451924613450878 0.12198120126202334
0.5481268291862109 0.99192806418158
0.10342974177419118 0.03991538253225747
0.2714203062138666 0.21918182468880987
0.09855484512846169 0.02857552890876936
0.4465622320968141 0.6973826523770496
0.5614314414455303 1.0216423800581127
0.47058116197315925 0.7213598839811286
0.1301723026773719 0.0875049186602403
0.37542731033683696 0.4603061840549078
0.25921794651860197 0.20665020688744662
0.0806160849893518 0.09438846247797672
0.5155150084707363 0.9231482380986497
0.7095630491487431 2.202099156607603
0.19179787273270066 0.13914607264764556
0.05035295578214383 0.008503053415220903
0.9416039063798838 4.155640905504857
0.48716021790643216 1.1322356552065662
0.5783150626412604 1.1933095630596118
0.33400723648537756 0.3497937697181787
0.506392440110955 1.0498039120792717
0.3324197843138813 0.3820526901746118
0.4252036517936426 0.585193282420454
0.05071309585407113 0.008348698257689947
0.12100939237702779 0.045491095562237675
0.6120740449093165 1.4935696151654
0.3057870793199602 0.2762777406015057
0.4315646460449285 0.5721071511668617
0.31454926836669783 0.29529802201123234
0.021052822723223175 0.0013990537957987322
0.10052830795128453 0.1693854374572278
0.7405412030220551 2.6935323375429117
0.5468764802035205 0.9576352975962209
0.07898731522553981 0.018079153641389793
0.044456228394841535 0.005758216724336579
0.09352669130146674 0.026263517565158233
0.3983333103238157 0.4951171350668994
0.06627657103504414 0.0351379552551498
0.1714862065911359 0.29668300530839703
0.27733254365156934 0.3078900374710856
0.01789242895164278 0.0014607224721731207
0.037218606958810074 0.0058826135310984205
0.33382726616212566 0.4719530030802134
0.7861311632640731 2.874621728239558
0.441596715303594 0.6434640746202132
0.13563299589743139 0.054652819566718865
0.07184022170710747 0.015052330591168464
0.6592589108921418 1.4479959076471598
0.31129368773569954 0.40464217254573126
0.39541803357370453 0.5481319616487655
0.34528588010758776 0.6470860688028834
0.011989611454606086 0.0004942936924409698
0.18582272162376 0.10144365599918416
0.399665617347006 0.5933842775459774
0.08712745129961674 0.04186907797054673
0.661587590290924 1.434223665922878
0.06302366071314047 0.017569160523676325
0.8140098756094976 2.432452202777108
0.2731532425354595 0.24462966799784647
0.03468137469501498 0.03105051094274006
0.4237910415026843 0.5420678865615626
0.9182286150759671 3.612715813485655
0.3103431145009875 0.2858607702256147
0.046207221092846806 0.006975123760547154
0.31690563162564345 0.4705942882070015
0.3358918537243226 0.33591019304490277
0.16866271770838115 0.48888379324941694
0.2167787726269964 0.23438067498429924
0.3157078625407107 0.39522666485054353
0.03868262380511345 0.0044957401400598195
0.6541402194245046 3.0976211323880505
0.2589184184593012 0.47230795674163795
0.6942824079937009 1.7581999671050905
0.024676068535511186 0.006766637496900437
0.18776468477969976 0.1151485468432025
0.6093810082815312 1.2154378033375755
0.3250752710877848 0.31454454422964695
0.11165023471424951 0.06433682964408965
0.7687794216874235 3.378794277238351
0.289304229122167 0.29372753854143907
0.46776995615855466 1.4868139184809417
0.2013277908204587 0.12020330221939102
0.15123278186869304 0.06940311013758746
0.2347172569086191 0.16251271867760128
0.5582037615344626 1.0613193636211857
0.3164104525720086 0.6183333119813667
0.040484904542651856 0.004822882782509157
0.7367842515761868 1.8497357822707685
0.51189422291087 0.9962655709408239
0.34975145597651935 0.3772676118268547
0.27549037901377804 0.27868103184084175
0.3304123310937914 0.35271691401761224
0.19518861039995805 0.30310414102891065
0.20898137147003326 0.17389217858744208
0.3713349160800582 0.4143123858843303
0.0744387506483093 0.01864533088478234
0.19941415353200997 0.12830078129785022
0.2886685473905787 0.28813224451916297
0.7439701320489701 2.1251969709995073
0.6830169290826835 1.6061097726353406
0.21934953808974478 0.14345283414184806
0.1361370114739372 0.061092581486891555
0.8631839359214506 3.504431816520592
0.2670589130813833 0.21464319966008916
0.43118853124562084 0.6881368544587834
0.4974181880083631 1.046803904979032
0.1130744289263399 0.04719400840599085
0.6647658195744165 1.463409737909703
0.4934543772097195 0.8093178064037524
0.5808401187662563 1.0840400186760495
0.341509530265654 0.3467526499727131
0.6972134946905605 1.6160383166585435
0.5306591053302597 0.8739429730028279
0.10534527790862103 0.038459939130393035
0.2972850990273592 0.26250833534694606
0.5411933900698536 0.9635781542406602
0.20926003508097724 0.16691953298682183
0.13149386487075443 0.07047164038395082
0.5666027179057272 1.0115890452583682
0.3442136326949523 0.3782428594157024
0.6111907520361669 1.2435463615871376
0.6425239706853404 1.821461961285997
0.22603191400943623 0.1491378758639142
0.5581029044258488 1.0758269350207628
0.08381335856074978 0.026495368843017765
0.308561916825402 0.2814062238153884
0.18952733479862605 0.10457237515371769
0.17201265482764871 0.08908188362700245
0.5113032504691262 0.8242220936700102
0.47435540160458545 0.690167362348079
0.37191088333475475 0.4387258130950948
0.9656050074680952 8.274409038005079
0.46759036710810686 0.88196159464511
0.008402247813571795 0.0002622033131019136
0.5707699922730971 1.3515595872806732
0.3941492107830472 0.47383722388990845
0.07323260243377394 0.024219942112198467
0.9308926861067851 4.997184443922841
0.9058704959228272 6.464301983085568
0.5200367648789276 1.3461665002363339
0.1668948685363466 0.09165082905776614
0.6864303567310991 2.149234902466024
0.6234924230605078 1.2778918580316143
0.2660918805686803 0.2116210469276884
0.7092759465321389 1.6885411247522866
0.20852400452727926 0.294710389762224
0.053333948259392416 0.01141859952869772
0.7527856239325296 2.3894873326537693
0.29188718981866213 0.29124411795857125
0.2488877853954471 0.31488605851831836
0.5162240267652106 0.9224601552954165
0.31811111147242355 0.4212349220894781
0.34283729305294375 0.38475436678934394
0.018490382261188376 0.0010358215244447215
0.5267957215714835 1.0149647600520821
0.14817559586198792 0.08468243335723236
0.0804831633910692 0.05334716117107298
0.19911389718411043 0.1922795953246181
0.3755179693235007 0.4923896884067285
0.40368723383173344 0.5944259368765316
0.4871754888118971 1.821840535491879
0.05224707159797737 0.008934825135879905
0.6908871561802379 1.8756876675153589
0.26019365973204067 0.20685341057196638
0.22101314909270964 0.260430667449998
0.03263285179765851 0.003379197992154168
0.5972819995496409 1.1939024844241068
0.552665046493392 1.9044710638590976
0.5620790656069623 1.6868373916229837
0.2734485125195244 0.3097987050582816
0.16839716985103048 0.13181105951772837
0.6656968374136802 1.6657526584429785
0.10613516536889589 0.058616608658259
0.031144901439300487 0.0033534329516858507
0.3125524093379076 0.2903764427889512
0.05008136549867215 0.012926176358882508
0.2883464082423459 0.273668142225121
0.24825750000874902 1.2850904544701582
0.24748754084006985 0.25804693699341474
0.32197252224950523 0.33181585614508186
0.4561226762600842 1.376729114672062
0.6429283789396185 1.6167302078045014
0.10812534646612892 0.034648290940844026
0.14043423383404552 0.1885488006682902
0.4929233280654268 2.665486006688003
0.20390153756005192 0.12113116783889898
0.030221559925866504 0.002825652991017093
0.2848031123912803 0.24246815983244105
0.0645158227231839 0.01219750702776995
0.041715361732855505 0.005081763107058249
0.3645610416885956 0.4769834985144925
0.48922650987148264 1.4826327301731237
0.6388120093370253 1.3828995551594574
0.11994638385942746 0.061636063702516515
0.047110902749088246 0.01015602311712803
0.2897705166043425 0.44519597136810385
0.49788127147189953 0.7869815370332749
0.25461546256979395 0.40529072434369556
0.6392301370539801 1.424630014588133
0.18109217741085826 0.17451695199427877
0.06612073888636794 0.023366717847920965
0.04952034767485258 0.007169488002120168
0.23186076235678477 0.26526016511317496
0.4893227850501859 0.7535454944021133
0.1981431956806493 0.13988779731720083
0.32794125491953496 0.34103699770707363
0.1728914246101989 0.08730773754536825
0.3443389962505684 0.3993280665431002
0.231656141883675 0.5790201161394197
0.24134638662635854 0.2348103219013654
0.8951927205512193 7.322469259171937
0.4915690761234679 0.757323643096706
0.25156947300796706 0.2803279164923975
0.22855139571380712 0.2898408107423578
0.48749762806811503 1.2020758375760878
0.6336839208459905 2.0056103921889044
0.20123317248404904 0.24647431452156815
0.15730665724460868 0.11353141095218672
0.07791320761171461 0.01844940027477696
0.1118533788720798 0.09436095970443807
0.13907128513137768 0.0567127792099972
0.5114421545618988 1.053485783060626
0.13094241261601747 0.07617208199368744
0.5435074471878856 0.9758351688945338
0.570937869183236 1.0243116503896224
0.13181444774521722 0.06119801245236489
0.019070584598010143 0.0010830688004149173
0.24956824750064588 0.18256363096228678
0.09909101694153954 0.039284599251162726
0.5290949123004381 2.6111620916505767
0.08127601671793938 0.020072802799673824
0.28079710796806956 0.2652019279268676
0.6233187809814782 1.2606739645499494
0.6721966059065363 2.6778464728955895
0.12167718839188368 0.09243052458181444
0.43197889849867677 0.6816419228178945
0.19707148231500127 0.1800209791706646
0.4579973905188952 0.715951349903406
0.8877410226325497 3.348744746984906
0.837685834930958 3.5367538942370236
0.12033901441188721 0.050012825556245005
0.5230415786450948 0.9756979553234308
0.4439361103172802 1.8792812293940802
0.16114515815559505 0.07546443344972723
0.27517723051408927 0.2467615875767051
0.42486572459829774 0.7592192556616965
0.019208821398086218 0.0020470814153162064
0.09987472344740045 0.029987224196340027
0.38969348393375436 0.8581756415399369
0.1398065829941354 0.05735573283272031
0.15177693081957566 0.06724336243246294
0.5270202444468429 0.8771235132824691
0.08259765424134902 0.02101977351583273
0.42912011685912965 0.6868513610770599
0.37368763603251964 0.41694533046997184
0.2301703255196932 0.1549794183919121
0.08284890210628693 0.01985821316793681
0.33857580041494884 0.8335729843349923
0.31360663131378996 0.4317430837349305
0.6819250382538874 1.600478023905448
0.2184108833333046 0.25008019270265536
0.5997510140320371 1.1538860769243284
0.1853534076037079 0.10142091943637478
0.04382614476695912 0.020130235643663588
0.2833533785932568 0.2662937215398552
0.5193147567759633 0.854179050721388
0.2353760038174778 0.22641725097812207
0.4063405313635061 1.0294964871557932
0.495805967992334 1.2078564386108372
0.0065817039795255106 0.0003320932891876254
0.7968522925118395 2.2707510352263394
0.028631939109778015 0.016546948689335893
0.49897650058449483 0.8205232825707489
0.07799453046110927 0.028619073080692115
0.6547377423349371 1.4897537391038633
0.016833048397305594 0.0008253065550082064
0.15008910738311154 0.1363290495078589
0.41745973981197937 0.620459028883327
0.15754671601341474 0.14060113457857404
0.008010675425134672 0.0011764092946224063
0.325991971126402 0.31984011573000104
0.02591886644245034 0.002026445721553353
0.08274452278206779 0.03274459403978381
0.5989063094260798 1.1496926035476551
0.4243532244687295 0.5473054495494518
0.13054175668426526 0.05079183431584765
0.5255282290340132 2.485809795830474
0.3950834873719492 1.029792786860131
0.06837015557782355 0.014255426385905212
0.15217594051299432 0.06971421234911199
0.05518975424165129 0.010045895154581144
0.7920787199191708 3.7002854193103634
0.9414191255011318 5.213013030964075
0.061955565909919574 0.01581919961597782
0.32573526381545714 0.32116930805960014
0.1887612205179514 0.16368227328130794
0.36248682887611405 0.5861995549836656
0.16754080974001218 0.357334477092848
0.8494031551077399 3.4042227857482814
0.1364817687871217 0.08985262717105263
0.8230706942705678 2.6276525755622226
0.44295246268839317 0.9795552840289907
0.0436342413757117 0.019390538019365775
0.04653936829446992 0.006926669981709794
0.45150820438623873 0.6622661642008428
0.2268455474821195 0.2187404596108667
0.003812214862844554 4.2850893706327914e-05
0.18892149930421154 0.11484341086732092
0.26748155572681 0.21418454757047223
0.3402223197881198 0.6377222438948443
0.08654215480226068 0.022013411314035714
0.4172761125795279 0.631688063945354
0.34761799800060655 0.6489400137154967
0.23295941103088835 0.17328521504653802
0.3037761123897723 0.3252725070130829
0.38491947402343163 0.47207149435093415
0.03936378820698594 0.0062377642407754315
0.7476766444822809 1.9201436828037488
0.17462478780185076 0.12086826686277106
0.2553156080984742 0.2459666328015522
0.04793654096838473 0.006667205062248085
0.10588251563391904 0.03442637774457218
0.19156263932329753 0.11296350975773826
0.11981632302377487 0.1301999872096388
0.42179438726432505 0.7438991496017788
0.6885024128564015 1.6383329140410068
0.0024130718225374714 0.00015085833434423074
0.5190378658690991 0.920836964570675
0.1584905453698865 0.08079797424697199
0.34364911971422885 1.1425887458771409
0.3239795755298558 0.45918362077372554
0.22406454582683555 0.29104116276162606
0.04503343866324483 0.006757829797856678
0.8380043651964468 3.0104844920690637
0.5185996578797057 1.0488522313963082
0.4454552830106382 1.8872906891686703
0.25185913824508155 0.21827416278678935
0.7437809331669756 3.5031354121894425
0.447655447792901 0.6198678884211621
0.09407197616630492 0.035989207904265956
0.1264155603573237 0.04872164055980031
0.033689434817331 0.00839128898168927
0.24357587993562635 0.27941264885643546
0.6727402334336537 1.4866131016484219
0.6552476625935941 1.4744447763041424
0.2690369342103157 0.23678527180435802
0.2781776351129849 0.2516194588988403
0.06317115821279495 0.015559274883370154
0.6622958515601671 1.4664131582079336
0.4992994247859821 0.7714832761046403
0.20043191592539267 0.12166975225467909
0.5395434229217562 0.9072597124573768
0.8388786617764293 2.7074377192044596
0.7387519185714247 1.8651908684473189
0.022977723534373884 0.0021785491156826506
0.2858648853260396 0.3960159420152449
0.09298991966024817 0.03029398817632383
0.30898498437607214 0.33441791372842916
0.9787494221852845 6.113476292461487
0.09708955245192341 0.02794894430048918
0.012752453841756273 0.0006250530749063336
0.08355801989849243 0.08128254691244731
0.27315563027524825 0.22184379380097718
0.6812486874778337 1.5549900014710334
0.052505538319546186 0.00796636937352817
0.504387468567294 0.9190757142604288
0.020235900561888287 0.0013084379215305226
0.6173430030851587 1.2457622996069528
0.5194121227119575 0.8652583645477475
0.5486268532513981 1.0661641423985868
0.027554674394525747 0.0024957522817799596
0.13984107265155088 0.10821421747617022
0.0643779960949904 0.013129429439457692
0.4876213828376502 0.7793525098851373
0.12180513784253355 0.09095942779802663
0.037162449809593934 0.01894614132316814
0.1892399311332722 0.10653870975193482
0.8946502431428803 3.423162745726687
0.06802717891248256 0.04972067535994811
0.6161171391162747 1.2144398093607918
0.22405478002132362 0.16093587565232095
0.6576252017287268 2.199805464683405
0.47429833566646895 0.6862432109796179
0.06633303627543674 0.012782197912198784
0.37486641707184776 0.42146381572147457
0.10073098882316012 0.03270081860744576
0.06595911831913126 0.01609312103141851
0.8976951165891343 3.50537073697781
0.15705350170827415 0.08225281841750004
0.7378451088439157 1.9588701788543013
0.011428817010087466 0.0005724285308469587
0.07663066452288347 0.03911722986379514
0.7176410466261826 1.8242865940474617
0.1378160606658425 0.05641003369698506
0.10683470774326964 0.0803700982295825
0.30391689733781835 0.4636649933609524
0.5331382440347765 1.0556430896186677
0.3429037262316721 0.8032851556975711
0.6151391502934029 1.8592402796269247
0.5520057299614011 0.9629890281256192
0.8437030270271204 4.213003046089289
0.07309875553814682 0.016089102682521828
0.2575429569326444 0.24489370215817097
0.49281050218972033 0.7474736572548116
0.39352927760165435 0.4854037720465363
0.18628730291436502 0.10125764196203989
0.021179537053462427 0.0017009067907535612
0.6480904138691909 1.3711681779921567
0.08703154326489848 0.022692575792728074
0.11174477918339398 0.038219926435406816
0.19391343530590455 0.11493450761340146
0.04573685157385565 0.18307133712538246
0.3743270400497627 0.4204084990774345
0.2082721999383843 0.14378895867953578
0.02167485570619554 0.001366199499203568
0.050668419561890055 0.037132015293814755
0.179643580931225 0.11051326917741593
0.10266711609143997 0.04070741152416933
0.7048982090417808 1.992481093349901
0.29933724290073127 0.7735806256606789
0.5330093889756466 1.0896088659444516
0.1402831050512534 0.0957564148443045
0.5301822935173057 1.0818383724836438
0.12553887787917684 0.09142010682879981
0.09495881450174737 0.0892624888053692
0.02459103493816106 0.002533635476826207
0.2637061239675538 0.304068177906546
0.4861460294039296 0.7276547084696382
0.6666388823008936 2.1089208229501715
0.02703720141212096 0.0023345367147765096
0.02634813844883621 0.002045776245895839
0.26480518330233593 0.2389938799284353
0.9689989951263692 5.198452786695266
0.8303061247773716 4.184488117747949
0.0032350897320654326 4.7152994641287524e-05
0.44454653207326666 0.9314729318558436
0.32848355097878335 0.35462647075420667
0.07709671745590563 0.021930246374280087
0.20389158282019926 0.22072282063212287
0.830600551531823 9.217187755206709
0.17761287159112604 0.25170665593953034
0.6144339927713774 1.2138902624183363
0.1788901966340295 0.0930295742122408
0.6390835301337024 1.4956983814815874
0.38990315099683936 1.5815192802699805
0.16380363806150278 0.07790789095062457
0.17341350799945154 0.2618686560934059
0.7146030314227161 1.7149636078038804
0.09205911936918088 0.03627937861639931
0.3132866396849888 0.28977220115510177
0.4337554068924401 0.7039888755005203
0.2731412697602711 0.8174912673877462
0.5600249200144225 1.0489810529428016
0.05540646223111989 0.009175604354040526
0.32745980061323865 0.43553372869987234
0.7360003923019458 2.041260162613908
0.14441105805110943 0.157895905462725
0.33629610179725367 0.3544466337478508
0.9157825324413447 4.181096070422238
0.182316707000728 0.1701834097843229
0.7336000906853638 1.8873192519779753
0.43257014936237215 0.5759872041418946
0.00674003701888537 0.00016054605577690354
0.030067718238148355 0.005470082080517859
0.12674425323025673 0.04816868095352085
0.389823145904895 0.4590368190252712
0.004896911826131833 0.00010526723443803963
0.13867898892506125 0.06120547847207235
0.7554002621856016 2.1703073649467823
0.30293741673495 0.3413472680650808
0.03819884128955675 0.0049717862016723504
0.4402530875676559 0.7534461387146051
0.4956994432293791 0.8172363663028183
0.4560231039937773 0.8783784356038998
0.04844768614605943 0.00980253903965742
0.05578938232588082 0.020564457950748006
0.04618920730461529 0.00767260500799469
0.11229160139280148 0.062164581544771585
0.23460609807577837 0.25573366932039937
0.10388477714569333 0.10152292563640115
0.7583243100073558 2.253003157933797
0.09903835309511422 0.028445199468134223
0.5572555180886478 0.9716956850851663
0.108247330298881 0.03696385652561995
0.05312629388375911 0.013143039747846898
0.06568775522118053 0.013133084528636143
0.6136471612117815 1.5768046033260896
0.29250048610535606 0.36441529063483563
0.11879175131478303 0.04777070343923885
0.31006322636090233 0.40049235338952327
0.5459156020867227 0.938075363115697
0.0239426949512328 0.0034638902962075774
0.08386232571436547 0.0684107931154523
0.03081586426264782 0.003003762876641552
0.3734295275566505 0.4364246943495766
0.4816742138413581 0.7546230256713108
0.1916880790919131 0.10770579347370413
0.7475567906417481 1.9180536981836374
0.39570125687338964 0.8152588504671805
0.08463103321082288 0.027535374658872944
0.062182151638440875 0.01369804672678013
0.24528632252176352 0.17706722105877348
0.4502540079193942 1.4448259298505028
0.18306542950202642 0.12013987383622901
0.11617853747058338 0.06117869270240361
0.3108881669299448 0.3032892353599251
0.19285978966310535 0.2548032745941307
0.11175196152776357 0.03614319273499368
0.04617280374937638 0.006273463850079884
0.22960129865441548 0.18418596635858628
0.6062198071049835 1.2030078135907125
0.395810386109707 0.489653718618943
0.264362160370873 0.23306374044542355
0.164000811692127 0.08058808969698204
0.9483164614721202 4.454248916677427
0.39052001889152876 0.5630000202095989
0.7978303360798072 2.2725618787724566
0.37499358608391 0.5112610207441242
0.6276369732733109 1.269188390181159
0.18587711013654107 0.10986825581641303
0.4868674590700194 0.7342181520078522
0.06221483190682631 0.013325520264829048
0.4132136974837004 0.889582811212015
0.3994235312961282 0.4969054258361197
0.12033273328429661 0.04968715328379892
0.3205164959804172 0.37694724948901487
0.15007547613719507 0.08510264469441389
0.5437456143828763 1.6924561308204147
0.40366837799393385 0.5522314728904463
0.07456975513700514 0.01634728692861504
0.09461736651571073 0.025899508585569695
0.6889764309922137 1.590213459474403
0.24946295547936737 0.23248129851094557
0.14965559307409582 0.08451743455914727
0.6340458737355594 1.7446987114737371
0.22524984947042292 0.8286795443998409
0.1055976465346462 0.06167959624857406
0.17323635532614523 0.08858321278247792
0.12407541529979693 0.05354315028591834
0.32121768562788333 0.3524341356980022
0.054725955682938365 0.00874486049171172
0.027258055859918362 0.0023982296502026205
0.13166670570516925 0.060253176339546924
0.6510138310845379 2.300105737261797
0.3288746675592782 0.3206770301340088
0.6925994666313232 1.6229958345844968
0.029926401640238853 0.008679767130372744
0.19391007601982202 0.11015998273574913
0.42278785866513646 0.5466896058368398
0.04408256330575855 0.0061768578726419865
0.08823628012431928 0.038587129882178474
0.6014822911886086 1.1848008174906297
0.28863574759112354 0.3247645404555805
0.20925393250583368 0.14021287221713513
0.09120385076058657 0.025500861337739916
0.3944977751699955 0.9939326535863148
0.27944553893602997 0.2892631709298037
0.3012970624211434 0.3195893669972869
0.09774510142632442 0.028289101527349314
0.10916470216254748 0.08687669148222384
0.22825558389020884 0.15214269107394063
0.010638862439674823 0.0003615278726560379
0.17629767109799677 0.09414460887217752
0.6681003564168575 1.7222025895919824
0.019451648566254143 0.0078117001873868235
0.21085833106276208 0.15855065879175265
0.5868701301213088 1.0924399376940832
0.27283837764873153 0.22008904888014458
0.2607929450614459 0.20060293176549845
0.31852444869074037 0.3128395174444221
0.26917997445607966 0.30605949763487306
0.05736666729876361 0.02458442893862528
0.06085841717810603 0.010886362923672696
0.11014103591015345 0.05878683986077142
0.4895764009463309 0.9152849075208292
0.33516982374359916 0.3566102359626723
0.4161329608715748 0.5359783217254421
0.7899472095543101 2.243808224458504
0.27408091513437793 0.28082279149024975
0.3814197005552541 0.43464770490773724
0.8869767764144803 3.823195622711539
0.6486320411570994 1.4550105493451468
0.05749843915735853 0.00962039089080855
0.17125760655229694 0.16992314180379103
0.037568155631871214 0.010073374706061528
0.2330260515460446 0.23151890691439073
0.686668057427229 3.9175541287215996
0.5389017489925868 1.0054798694092972
0.5959788826479627 1.1461862198353419
0.015425972988819758 0.0007539171623367102
0.24741560687303177 0.2457103111985858
0.2551565606096109 0.23481576767253853
0.07783535892207671 0.017930813062055368
0.6041371289909906 1.1614251140581693
0.5656703846963924 1.0061544551112784
0.8106710169392911 4.242510968975805
0.21561134853203867 0.14406545308868263
0.37318048518438507 0.42894377546000145
0.36719902053744513 0.4297959443521488
0.13097165223623808 0.07548805121800314
0.7826511763941045 3.0025287699320686
0.1710739888056193 0.09014799041113102
0.5207368371839964 0.8595725189590733
0.22082129061237799 0.15403136624053956
0.5837245263842399 1.0852835830204446
0.07085428208139466 0.017606326989109168
0.12710807518826783 0.19360084997674123
0.05527317741667537 0.01303630534484013
0.45713878403997177 0.6756708213578017
0.2820392273143113 0.24526928409911497
0.10367961312663598 0.042818620106620006
0.1500197846143314 0.15453103348995886
0.34295590419207056 0.35398002240343845
0.5426960945115675 0.9946765922163919
0.21145278296135694 0.13118654656819134
0.2222061431564002 0.18351050669046062
0.037416420199690825 0.004902111194999169
0.6329541923216558 1.356416640882088
0.5575692715825175 1.0345463299467752
0.005113997820434424 0.00014502116886066553
0.11044806687165454 0.035669459866562114
0.20985869153422732 0.18143259051238433
0.2510799925728334 0.2992655042698135
0.5154545053589096 1.1180828823715543
0.16191374978176998 0.11006198396842458
0.03720474263247553 0.010137817479963562
0.1515633723590455 0.12454969977710531
0.6360836615402014 1.3174323434637407
0.392563269981423 0.5684168417345654
0.12543272333694133 0.045604482204830495
0.3051463295804274 0.4084223180091254
0.3641842711223563 0.8364323411017092
0.1126016592344311 0.10247759380695749
0.4204532418857214 0.5690053677191304
0.4012179636719172 1.1421438189261433
0.7856072359686448 2.8045845866235295
0.20598491767009008 0.3972597224896194
0.6635474271826661 1.4406562575051718
0.34601489156655874 0.3867551683255983
0.5555330811987104 4.646796178693338
0.3564003776875484 0.379519704216478
0.1274361201737224 0.08646242007922787
0.009911266906276639 0.0003507044728646493
0.7224260340766372 1.7686587077064657
0.4595926132502277 0.7523637393241149
0.2954196244307755 0.2812280531938834
0.3479912179664757 0.48653092470679526
0.8350226663465832 4.0236962465238
0.0174668822222942 0.0009247570708320784
0.08289190488279441 0.2527664905391749
0.03779177190634886 0.012346031655169702
0.8263781884429023 2.5697357125393996
0.3095624374834762 0.3402273728087439
0.09260641733722585 0.0423930034573475
0.04229065411489019 0.01891601076155628
0.3137808365328232 0.2980955522269644
0.010791833218188884 0.0013815908265570795
0.33610200743490304 0.4301247746409449
0.01908796007802327 0.0010557456669396748
0.8068784106601603 5.171205734342577
0.11946002714539261 0.044226809445244555
0.3974143605750535 0.66122196809386
0.058455296498988396 0.022253417814951236
0.43308326737833824 0.589152545949281
0.7876651865316655 10.184340276135623
0.24160091034264308 0.2401771724903155
0.036348445226118686 0.004213463860555204
0.4932565291888218 0.7900059072282667
0.23822203699245947 0.30188067434929217
0.2273269870738006 0.21879614283532436
0.2025863508991963 0.46373673956533357
0.7415073760147786 1.8997912328859297
0.37750825972753166 0.44337857710236667
0.07669002858110252 0.017850065423139844
0.17670691616698142 0.09198009823571776
0.13717715484570736 0.055429731998737845
0.25825965915356197 0.6071005408844641
0.2613717807397131 0.23469280674028725
0.16773458322587953 0.08228290335386021
0.049742265330540825 0.01659480619441047
0.32983501663253156 0.36443415977822474
0.11698670728762839 0.10277045027496363
0.5943750403910195 1.1434706458612929
0.515965831743864 0.9037386707853097
0.30146657300721125 0.368702823215846
0.18141152549366046 0.11431362014752972
0.6919310161482065 2.2229094254836967
0.42632866833693683 0.5787279030254725
0.7108103211633463 1.9332600582682944
0.3462245710717987 0.8068060962603929
0.02953414180771119 0.00916465443667389
0.6685984105121375 2.0098517511842484
0.61342645299451 1.4959669284574768
0.17692443788604129 0.09102702881735267
0.6320252543349587 1.3523036203711776
0.045200189559586046 0.005914009483949732
0.8365197651079979 3.1642221735790677
0.10020219734652724 0.03380337186722393
0.5137529116295426 1.4544271146108596
0.24708523069691413 0.2596261523184263
0.12124304364532912 0.046255736838454006
0.1286188774603001 0.050220682704931956
0.1684780247800277 0.08618386026963233
0.7916885882170801 2.640730139095402
0.04139847211176584 0.006056631443794757
0.13479188720949076 0.06871430238281649
0.5812823278429485 1.204695255986714
0.3333548221851014 0.4166172873706472
0.23131961958913072 0.22243412285307207
0.7107580700222638 2.9430429692579425
0.18454452220163065 0.37502604987248483
0.15307674127264337 0.06878854072483277
0.25155326666729916 0.22205616932436914
0.7523125834651305 1.9541683169217363
0.20342644577550628 0.19572533517637122
0.06260714323821437 0.016889197873718967
0.6582676430205417 2.111256647845092
0.3756191890552567 0.5544174819320206
0.3030332886911873 0.2815952910382745
0.40380096348735917 0.49107755248342855
0.49270963816217794 0.748855117956007
0.41644786278825907 0.5217396624208575
0.014899068077115052 0.000641460733312521
0.0996345730598367 0.03727718048700768
0.15670404644064861 0.07132833497693063
0.22608249675533665 0.16478534056139713
0.6906291919734686 2.7434944476692333
0.4036146825856005 0.8139471649581895
0.2320144417821376 0.21982412662779652
0.263004967270283 0.36803139804661644
0.16478579678265315 0.0969414932370107
0.29430519483963535 0.3331184646403423
0.012572753214950105 0.0004586127489876547
0.6804716194676761 1.591320987797977
0.13021853452948562 0.08876557863526645
0.9604156763688284 5.923296407592573
0.3696464607459887 0.40722015077398316
0.4484935671871131 0.7097021271090166
0.017826087035997085 0.0012881595624126523
0.8265075424682494 3.0609653095451965
0.5895955214911123 1.117376656762717
0.10267601627183665 0.03558718445591558
0.5381130633728827 0.9791016202913254
0.5491127213631847 1.0510394015229092
0.19894979141504554 0.1180472889023622
0.3364466816468358 0.500528329008054
0.35077252703538786 1.757884303886451
0.2679623001415833 0.3114382971553661
0.30003270797866977 0.3095787921283159
0.052571949354502934 0.011894200895917877
0.4542370870027693 0.6969608823835595
0.3442477414008266 0.39447756034248077
0.6810933145823688 1.5719362576389324
0.4832671032319701 0.7449088752472217
0.14016922539465437 0.0654880538741632
0.3303439856311996 0.9783820390699746
0.14872632445413403 0.1228292978827152
0.8260674696435397 2.706272241124153
0.0308208827649733 0.0036506604651041817
0.31028971794683613 0.2996201742433485
0.05997071706432433 0.03398528058771756
0.16744713285439028 0.0897647661736647
0.0770957595812467 0.017239074639030686
0.002642859801621489 6.346454926317208e-05
0.06227175591690226 0.011404766352444824
0.6154278055708775 1.2416056625344092
0.7955324052933044 3.5673059476205573
0.5080570715022142 0.9373263272585269
0.7237523850625901 2.098117592960829
0.2692935235220384 0.32594718383936544
0.8896704728367076 3.8837070318585822
0.1338473762213518 0.05344523840837236
0.15619169257868426 0.11855422443723397
0.6227583126659557 1.253127559916246
0.14905621915535971 0.06443659760605734
0.8850353073299512 4.647363827844752
0.26977823655606026 0.21549417415220504
0.3395278883876752 0.34392684239223403
0.7877207703169988 3.307095511018055
0.002051807850928289 1.7957530096713637e-05
0.5002938293563265 0.8356986984457677
0.05318199218480191 0.009307385005602744
0.314397010039261 0.35017123099167863
0.0832974626754861 0.021926524792310702
0.3996984756440325 1.8279704753367454
0.3264150125998383 0.31693733445570194
0.3219774476607675 0.42276998236342683
0.084012008556279 0.04299344534641949
0.6820528435877937 2.0130716380446025
0.4299491471357093 0.5718247235116289
0.009958594725905767 0.0003427550039304265
0.38761461066765457 0.4875745238080466
0.015278330886325797 0.0013105519882305337
0.04809935543060706 0.007302013104399012
0.026543540764827567 0.0034773836988235074
0.12490638413646782 0.048523348979432494
0.3386545308698704 0.5170080886935642
0.20996875623334266 0.13587699689068247
0.31668542397679356 0.44182104153114266
0.28047432425495855 0.4843762188627956
0.07838343858777586 0.01863950474533245
0.19100136592431038 0.3962135165655639
0.8617758042303182 3.34650071814804
0.25542162454586115 0.21797319767781018
0.584760902015768 1.1414674144867367
0.043753403550200964 0.006671290850716064
0.40310770276252195 0.6535846241167993
0.32706361473455126 0.6941517558779301
0.2615364538875723 0.34428257077338664
0.29497423466777983 0.2850757755134559
0.13370552655164425 0.05833562677108635
0.4080101193162504 0.9528008006371848
0.20519070431375375 0.36532699478406316
0.05381079405330125 0.008446127646979731
0.04292764639827462 0.006808114175166614
0.24707801063780077 0.29151213361446593
0.27833976883804823 0.3816634637971884
0.6053990839779153 1.199088773890084
0.7229469011677618 2.1806973648993386
0.15741804195612763 0.07253064337672496
0.15602014883698134 0.071148654226618
0.04383276971379513 0.011418336070742838
0.035803157109518424 0.007298799412936389
0.17230175766362865 0.1484329392345851
0.006431501534538198 0.00012136355693363167
0.7897984756082238 2.562124752575572
0.4660482402944004 0.7427904493062137
0.29793452379935415 0.29429714113788685
0.38840325065761805 0.4680065421844004
0.5490849918437252 0.9429095929307231
0.3826377112078022 0.5616046342920691
0.07001377740702885 0.015047086691310167
0.7789251382426575 2.139386737397082
0.15076088354081718 0.0787049442379861
0.007190927204157371 0.00018298812963191819
0.24688082877534612 0.40570941255162246
0.2334887392402848 0.18105106580410332
0.16523558834968344 0.10019603949999996
0.4266716834872898 2.1107996970592717
0.029281146399733782 0.012901167374482816
0.2314271768883963 0.21120438800111693
0.7600293168887051 2.0012686450630017
0.07349985309382756 0.0401685615268822
0.07657456486570402 0.01785466852292435
0.10999195696187414 0.048607245754448344
0.41646540508197005 0.6902621860562966
0.1103722310562335 0.03590396494037773
0.3278295133628839 0.3315921509621331
0.297238993937487 0.30577616593749446
0.5369960387087148 1.2272300553415887
0.1007404297392076 0.03153657300679109
0.19553877710510215 0.11133422923800558
0.34870860740584186 0.5407833823267161
0.08482494237703353 0.02082342573296717
0.10602866872342176 0.044099180484041316
0.3239181302998241 0.3810753722844052
0.17025450228389638 0.21130611419128206
0.32885407327464533 0.3392922937053428
0.2965519136964776 0.5026809369330331
0.07352267573152793 0.016343662245556948
0.30029865014586776 0.27137209524074396
0.21406052412392762 0.13727755315867013
0.1249999061626842 0.07378357219096383
0.2949512490521632 0.26215503484972746
0.009137591193634442 0.0002430455141712728
0.5647693641608774 1.0494778477865492
0.8139567620068799 2.4096918599835164
0.2150369743974273 0.17410621780381297
0.6308712011983412 1.3174328017202763
0.06170579408506194 0.030533321640670005
0.35201074934360965 0.4680260827670581
0.6527975007976571 2.801575574417085
0.0733667033309442 0.053833660407391314
0.07620356411120532 0.018596502791489496
0.2920213962120294 0.31605098888167066
0.13617781046778876 0.07742062298861298
0.1706881092812439 0.0866252967200836
0.1732935887546313 0.09271006473571924
0.008407338386945407 0.00030670343396835904
0.19330306920620954 0.18523192012711717
0.4134489831641227 0.5199948221080575
0.4742392928457646 0.7528150927367786
0.3746084628713491 0.7491669567462061
0.3390062694240682 0.42399408977966946
0.639495478518836 1.4788743531719017
0.17091349759093122 0.08522257039998632
0.6995824675069102 1.639073509959883
0.0784080418884443 0.01944557075022774
0.1136317784174733 0.15844144264360357
0.23564885904593025 0.1647386426942769
0.12539449044146378 0.1128448378684099
0.008306620223420769 0.00023146983836803202
0.6544284432279607 2.0497240993000214
0.052149968764547805 0.008066643124513915
0.3570427433936634 0.3975921022858244
0.018785095776039484 0.0023367065887501368
0.5997677030537785 1.1427588083850309
0.5124825476641962 1.2085402956918092
0.13268406483216677 0.10049245598846737
0.533227904413089 1.3519724241063875
0.6254850159948868 1.5049837701564217
0.06164119114326283 0.01642407578897573
0.5107641910957486 1.6892098417262822
0.12211023912464225 0.06851137605636319
0.43632072262237453 1.4961399846613097
0.02383851900999845 0.001694229456768722
0.20409189138021866 0.21021326550855932
0.20219625970852462 0.18815881944655607
0.01312029563994943 0.0019504350655645628
0.036286657607507045 0.0038057867742942756
0.20370848106832606 0.23567890050102241
0.45118929299943256 0.9948265079381203
0.47389682075473105 0.7100273672837487
0.4104487140797376 0.6627791005002736
0.28155176315820984 0.23331148166021648
0.16462955204328455 0.08399559076285937
0.2733036140784001 0.31735548054628
0.579822250879049 1.0893168045783304
0.010627173283014879 0.0003260265976100719
0.5945704280465058 1.4611586785737016
0.11476236036279386 0.040755453980578116
0.362512643061498 0.405748402052483
0.3163054370003141 0.29595852328567507
0.6175815791682867 1.222563009409262
0.1501469060382684 0.07318192838944738
0.03235625336270753 0.004875574420365682
0.05102379728622475 0.007925944798518169
0.07806513357342904 0.01824653942837646
0.4434649668363184 0.6894730331800791
0.11758012405309692 0.0544948800814321
0.7936334743766137 4.377887106969965
0.7213684157590148 1.7936567335349372
0.46691437622404863 1.880709045024115
0.31217741441442337 0.3072313116263551
0.3718307670833989 0.5630178912970458
0.03361612184826013 0.0034655655674538976
0.07514092084364388 0.04927738481895991
0.2988310534722357 0.2773474829065823
0.22540859542373948 0.2956280151900434
0.1095503544558718 0.15921477395499972
0.03307133280583807 0.011462112578729765
0.3822593656174468 0.5518057996533798
0.22641157544845625 0.15742899442154698
0.052818872519243665 0.008864988186544525
0.06828724871126202 0.021107991745170418
0.019574849505313296 0.0016300363789426154
0.32528852851164847 0.3501086999179992
0.30975308130242674 0.3516880534670136
0.03841784871772891 0.006653095188059044
0.01563866014745474 0.0021652454532509295
0.4159692288967287 0.5319179956090173
0.27637852605422686 0.4160316725119493
0.4612689777340724 0.6890409056750494
0.4384841802857725 1.789476927191302
0.05171281543183215 0.009728122464037762
0.507535355781888 0.9129632518476192
0.3977520311699403 0.47774527985536913
0.7475633526775196 1.9526887001105202
0.03584643944955013 0.0037201784245917127
0.3739519762656125 0.6097390895827064
0.009687526730447038 0.00047871654008490016
0.16458456106067143 0.12348280291389334
0.837635712308286 2.875347088345804
0.08295388519947366 0.5855012383050425
0.14762895144544996 0.5245678137239949
0.15434552165385296 0.0816438078824648
0.267014783777177 0.23242128350007515
0.23792239357145617 0.165815446748104
0.12897986462018074 0.05777415031241876
0.8081615840564409 6.413429262008023
0.20083748372959842 0.14873907113330884
0.6381527211631427 1.4167773069703102
0.10175124650671152 0.040579140511942016
0.8157403726729026 2.964481490239043
0.3545804504493114 0.3758675990501882
0.535497672220873 0.8968629823023498
0.02896943121293649 0.0030204074136367847
0.019086739176507606 0.007419640949830559
0.41795401881405014 0.6168262883099833
0.09240064822644256 0.024916775071631387
0.0511955429275871 0.010891290631107458
0.08653003920061808 0.02203767661573324
0.22283894471998822 0.1449909562277005
0.42316002129703867 0.6421265341618017
0.14387087737467408 0.060151591609202665
0.1391370653257753 0.0814295949962673
0.8951343821341388 3.357889897413313
0.1020304209107401 0.031266045709275304
0.3892084839911474 0.5465967324438217
0.21139058402185262 0.18880591853042572
0.06543330827444716 0.015909856057308963
0.03410886643728561 0.005465546541085628
0.9165982497618473 4.136121829943062
0.23366094937560355 0.32283434259603305
0.5064155779464434 0.7892445927164052
0.3140191323467797 0.2974902508732064
0.23704242032660738 0.20608247366723811
0.04644711406383417 0.007490981945371353
0.07802683886576833 0.031134499207620698
0.15577679048361026 0.10063410056955151
0.2914036461060078 0.32091132827629426
0.3549349595662009 0.41396051087657937
0.12353983512487943 0.05213008346027561
0.257456507079317 0.1959943562711886
0.3231458546292796 0.3744320149936803
0.8060508469897765 2.337012848559568
0.4267069884935014 0.5581832537515677
0.15691044522562636 0.11679798612935145
0.7584703043649802 3.269473535743138
0.5104537468557306 0.8453605571099283
0.30412526944273 0.27274221741285015
0.4655318952332861 0.8172498262439557
0.38502259458998367 0.4542440296772532
0.2595185594890259 0.19754593954707853
0.5909614452476076 1.1212836408646167
0.6546034921536357 1.6333139522829225
0.5347265427498545 0.9535971252480538
0.2027572006986268 0.11976878533685316
0.2181169310394464 0.18131890612126061
0.29602923141994175 0.2580718842660618
0.4182506404929709 0.528136886326904
0.19934097551920305 0.11607447288083285
0.8885929371916694 3.310665539594785
0.10320596984899366 0.11597312141524473
0.06806622476867896 0.020596707170503572
0.49968345842376893 1.0091183484451576
0.1452353298301412 0.1316567297499961
0.5565146096027104 1.037170487662096
0.5237556105008131 0.8796870316226671
0.4759266156435491 0.7825043563334495
0.09958084148384261 0.028773400347623563
0.31955541236245855 0.3669375916526871
0.21429445039570028 0.16649551090671302
0.1222252199886058 0.11334175781914396
0.31772987262549446 0.3009466376079784
0.7747440075525122 2.1650841931155056
0.2560803853990883 0.3511870083438958
0.16030816294636852 0.08008313633311495
0.4292502036243345 0.5900347313192342
0.16419012073724482 0.1025805879502149
0.6662317757199757 1.4915753906741374
0.7684339174651705 2.0594378266825686
0.21671816308068337 0.18524056321528512
0.02849207993574443 0.0038321476325137273
0.004689871680952806 6.918340283826413e-05
0.2587436390415644 0.21449928776597096
0.28780973072031724 0.4218617804229351
0.184840143230655 0.18418866593524533
0.5027195864555447 1.0002501135719966
0.4666256664417088 0.6643488404441974
0.21508785152357113 0.299872920457421
0.30443927852111774 0.2756166080228544
0.23905962151709803 0.1740610469116103
0.5160427637536371 1.6178732044469737
0.21605666178024363 0.13842157867968397
0.429900820888375 0.8511284618031602
0.3267737422445297 0.49857383580558434
0.6701795695057414 1.5034917426443024
0.47067063599078884 1.0381680529235027
0.43321881521983674 0.5667239666565813
0.42448712334756944 0.6796709669022207
0.238697465063198 0.1712647019954601
0.7760808672856825 2.6306495752276917
0.2636794919734704 0.20403862232100367
0.5468587410994187 0.9339465834556058
0.48891564763008566 0.7856713869106354
0.49317586203429586 0.7974977481217466
0.368110386225704 0.4086940779996642
0.22194866890428533 0.1615978239766315
0.02728878265992507 0.005007599150051403
0.22710879109668713 0.24869014550570542
0.2557104991599991 0.20447456247943294
0.1440203964810104 0.07078840451190287
0.2904444880764361 0.4633536287758743
0.421002079440278 0.6985099718830338
0.640836455717324 1.9328613786909308
0.4482990652723914 0.6309019112725734
0.014431269536397173 0.0044592928269084914
0.17577957004835632 0.1372681809359767
0.02911053402970698 0.002947520018747896
0.40905103317855107 1.8970892619119424
0.8318308732288836 2.7569907442892427
0.01885879630464138 0.0013027920583940343
0.42943052745951404 0.5600386282276674
0.08469909554533184 0.020823193277787116
0.5938502128820816 1.7117127411983772
0.09631976871537806 0.05667894734123224
0.07627112930917912 0.02438518299017609
0.10187407232022394 0.03115585608101763
0.751478627944198 2.026572568979496
0.19677488131033694 0.12184231169077886
0.03169057062864611 0.00353043268227596
0.025369982162955385 0.002214392462845301
0.20285544055456284 0.178285784768826
0.11386818477576088 0.0379037923261998
0.028270431709561006 0.004753696114107046
0.31525740636996424 0.2940951069528942
0.24903858421485647 0.3008138048356777
0.23474317016702184 0.42269651630694355
0.2827957293205232 0.28957963720002666
0.6626655138625079 2.2405465309061467
0.31030008585308655 0.285024340598875
1.5527978907581286e-05 7.027705893196021e-10
0.6735089551134893 2.176162177982737
0.21109351879146387 0.27512238982527704
0.5001328446082772 0.8696511187884389
0.5806251135440597 1.2036125551373043
0.1358674024514801 0.19446517473061187
0.2394979088761664 0.2306768191117988
0.17634350305840196 0.0983314779280691
0.47645118952171484 0.921643641936816
0.2529467504392251 0.18747393986739858
0.3257464188896959 0.3290525538612686
0.42088432550633925 0.5337832963120137
0.6720885228897967 1.4818051959499485
0.6044712868351706 2.4111946934279294
0.07772524262120961 0.023646888031030495
0.7111671432194377 1.937799807049463
0.4085688242430219 0.5019577934348092
0.0001439365888995514 8.238781266508599e-07
0.2985840558832512 0.3558632329386347
0.581663421419293 1.0673821645629333
0.20919683378154186 0.15100974041476276
0.7846221109312087 2.849926367543407
0.4802803687092497 0.7267100510370273
0.2342545072707971 0.16424459816443787
0.11512839304123179 0.040304666089664876
0.7197541836002387 2.058757884865713
0.1653286634620471 0.07971997363329043
0.07160263875627404 0.05051041660892305
0.5601029642242278 1.1033109267859023
0.04950555680419577 0.0074203244084517965
0.0285011107287092 0.003522222531295424
0.10476372595776762 0.06004199568726092
0.5066750540656579 0.7904555671862479
0.37966950158805524 0.43972328748257444
0.3141299453761821 0.3058154491889863
0.07521851602100649 0.053546071395910236
0.3240716031892409 0.3110659157532663
0.5752321675324558 3.30436755377898
0.18982080706586946 0.17855480278163216
0.09089794731903977 0.027531392254983043
0.3349737321619064 0.3336952196367239
0.3652039963512905 0.39954591631538533
0.19862332747415135 0.14450165286966443
1.9982916435234976e-05 7.46828529566784e-09
0.39310566935164115 0.6592311168097377
0.336216454237235 0.33503550670130133
0.21667753898859843 0.5835040684958157
0.24414322467799954 0.17646481399552277
0.3235381287382253 0.3154644251830789
0.41938378307253055 0.5327014624465124
0.021527685992662415 0.007644391318886204
0.2490504791107343 0.3227315134803036
0.10864151869202754 0.03583159104587266
0.19518567209491877 0.11948240748032894
0.22102603358065764 0.2952671468145692
0.18130937953532233 0.12638783683695476
0.2917130373145511 0.30531848494626174
0.42002009425950737 0.5793482471023804
0.32533054728130617 0.31811649038554857
0.8262121003547961 2.8841689941972466
0.16688093260839243 0.09245298709403274
0.21811173367446313 0.19498100886062525
0.08711579692778793 0.042246049900586204
0.521747984790327 0.8979268452164072
0.6133416860155334 1.2099678228601491
0.2997139633124717 0.380239306569433
0.0024244819076612023 1.8381418413437133e-05
0.6949828833897943 1.7460594238192848
0.2520446679470365 0.38892917469480726
0.4541999611926948 0.7495228299138681
0.3511956955339035 0.37146386744580234
0.027192414917728835 0.002435845641997626
0.3463222880705954 0.8943457438109236
0.1255681904793181 0.06060856904902055
0.17543832874763987 0.09075941999456574
0.054627985569667414 0.008752427380865383
0.037085268989802134 0.004476455505154022
0.04348620345174958 0.014487495540186092
0.659291394752075 1.591681443410813
0.19241290337511863 0.14968886240226242
0.4828116000858722 0.7259713037597916
0.8154915476231371 2.4910916949660584
0.07422854762465758 0.03679922615504524
0.5032640058511204 0.7790283870933323
0.0855475634369397 0.047451159527546694
0.49097609941501497 1.1676053094462893
0.5505198282277086 0.9699751839053042
0.6011799502942641 1.1612419515470085
0.512031661774807 1.0255641615660396
0.22053142224737976 0.14367595685805934
0.900759578547362 5.4540928820908725
0.7759071997645737 3.442226096784148
0.1849897441342192 0.5169795102580212
0.4487424234979931 0.6344052181028841
0.41813350591009246 0.6023637825602831
0.07872200475402236 0.021924949542546163
0.31836793874726066 0.3760302619390898
0.2695077843488993 0.26443988267951
0.7937901466312176 2.884490028847642
0.049243789784658154 0.00725600876321256
0.22684935171861986 0.45129599793463165
0.05330223777057386 0.011684786948262568
0.16423516770509572 0.08104316951582742
0.4933500292043952 0.7781787519417087
0.2005828896320574 0.1755921181336188
0.1412937153392818 0.07526920702099794
0.16462744371471016 0.0822832006450021
0.5829814002884883 1.1468372395609416
0.09822042489568295 0.02935339111567092
0.22425011208406775 0.1470901957712894
0.2484450988656377 0.19729053910911296
0.06529417499373025 0.012314591452770005
0.5430545126809255 1.1120784724959354
0.20657836993924772 0.1407549317298104
0.03203576486834925 0.002969318862776564
0.08018946986299325 0.11837839021686404
0.6121801220715327 1.3820004681528966
0.3127386382219115 0.8525206911102322
0.2829268530489224 0.34323622679364857
0.12049867696739724 0.04336728520991309
0.11872630372299786 0.043959611675234406
0.5801528078505315 1.119578170896292
0.09309550075376649 0.025368804962863263
0.32390081440915486 0.385172779429949
0.7728781627370732 3.1793517246625305
0.054382711816453155 0.010380653423181946
0.12440667853307452 0.06002487159540923
0.06205835463346521 0.015333065303438084
0.30652234621878593 0.2770834027749794
0.006728029196998442 0.0004907126234830647
0.305499225969591 0.5980264764471959
0.5649848642925855 1.1855157916809818
0.1759321290934539 0.18113776705506388
0.5969525657185983 1.1316173793483466
0.4445909653659049 0.9967047043101259
0.6782303312598706 2.3164330017357617
0.14306504669824494 0.061679673901443605
0.4842049357879594 0.7379130839948764
0.10557759735058703 0.03234795056253695
0.5680009362834277 1.9434834240104968
0.39436281881770574 0.5413913569569012
0.34929296020509193 0.37122181975049157
0.11174167500395515 0.03819507407658567
0.040521793831521324 0.01888571927957218
0.3263394509218557 0.4675359413611004
0.46466158099498645 0.6997231761505008
0.6491353381676331 2.88461110032393
0.801278711897296 2.420409012515002
0.6743456922824825 1.675597428765028
0.18450955585753537 0.11733822132982279
0.21167121108361442 0.13679957148532437
0.24989665288249663 0.18325511787493234
0.07020321128026052 0.018896951341662544
0.23455103587128578 0.16959105164095134
0.5127942248783557 0.8732865919708755
0.390630100556133 0.6613110395350138
0.3258610929939484 0.3582740289894182
0.34685213113431124 0.49336210863836893
0.27853663952644114 0.23069155261885887
0.09511546428587403 0.028026705156184877
0.21559203458967446 0.1359924642787823
0.4730932121759154 0.7451400043883356
0.5947779179943326 1.213573177732724
0.08373049106794761 0.022842220648364074
0.6443558993238983 1.8860180659869967
0.5741132090667568 1.0797033753390566
0.09961548997486736 0.02936279721307588
0.04048326862074314 0.006114969165811619
0.0369150339346469 0.004723883241927092
0.166133241968211 0.08196182189638654
0.3746810792591596 0.45371603061542104
0.5970773652602972 1.2674191574699838
0.5395154813342787 0.9347162396133798
0.11465173836234321 0.05172079623608425
0.10963468029241696 0.05303724657037861
0.4600642734494922 0.645704556240559
0.10717119374039097 0.04853755330177834
0.3521565411555869 0.5136831972809784
0.13294729504883507 0.05160992329215361
0.34073879490344416 0.792234109063082
0.35144634948199704 0.45873765858082727
0.010613848715453011 0.0009582427335715162
0.17749026949244395 0.09207696049024573
0.09734288282663428 0.0582146652462976
0.5491777917108275 0.9405745994267201
0.10816483157321755 0.058514156329827385
0.6046864478250915 2.9906875187871127
0.3342891992294603 0.34776911255537674
0.5815169138493737 1.0672210691647332
0.38708527755494937 0.5454189771143609
0.3780952687322682 0.5100818757735822
0.3761979202147563 0.6963251478648733
0.6171251672493054 1.3769518919257326
0.9157203376509848 5.838870375137784
0.1866076214884682 0.11202941462574152
0.570856091207484 1.3137232938937307
0.4136995131525242 0.577205437862053
0.71642051682738 1.879036730174795
0.1816166728518711 0.11111301822919775
0.6551734047652568 2.4418368760931948
0.07926558430727804 0.046725400440681325
0.28007041592256654 0.23073428391664386
0.08904720102020669 0.10820477043177765
0.17696723533371217 0.09211277960747452
0.668377886141881 1.5607590870832582
0.848590354301186 2.7809466912015868
0.3989335348260028 1.0983379064371939
0.5724007931494515 1.5790297513420688
0.13343158964997992 0.051931093461299906
0.19603257680301123 0.14927252771071603
0.8221163634209315 2.5824293298617356
0.6129579619890624 1.5406663568461438
0.2829195799506694 0.43039619200536455
0.18464757838984558 0.09929295958843559
0.39487649928894053 0.6888363977906552
0.29101343189911444 0.28203702534676917
0.7135475944431569 2.545063905405718
0.7683152018380082 2.6108294695525815
0.8181616068419664 3.0470191750791384
0.5537123091453446 0.9903169709192189
0.5249221372667047 0.871056899087719
0.16369164840346417 0.09079088412857136
0.17795835214497324 0.09782646337285994
0.0842342221573602 0.02052502120530742
0.8575509456814348 5.4507943629828235
0.7981681907357806 2.45817156493721
0.6691332477110897 1.480078950914084
0.5113006754033415 2.947216441611719
0.13218337927076862 0.06464135614445546
0.3502571089440857 0.37270457926074174
0.5333599467671245 1.4466398491653238
0.19260263688944235 0.11098626245725689
0.0921176714321379 0.02480263981708573
0.551612972258171 1.015774859591086
0.6117469964033363 1.1993120071188066
0.021004873578508665 0.007638472972959699
0.4365662127746207 0.5908520575546662
0.03848459259722936 0.0050033772811367404
0.23831767761711675 0.16918300667717381
0.19790114526712144 0.11410351763895955
0.566212923725066 1.4707134119654497
0.060665357294639954 0.0336103491639719
0.3340391267835783 1.1047110546647758
0.0898444083567792 0.06139944981146333
0.6662168444991764 1.48934913217514
0.14454083911182503 0.18392417064564023
0.3167849344591621 0.30479342194321457
0.45933747328361263 1.0535706624212287
0.30194696141090893 0.3341354456083773
0.2467740806602241 0.1802469903337321
0.29991844888248753 0.26506230701672834
0.1305898315966756 0.049765031531641836
0.03763111073132008 0.00422227115039619
0.6930853650210215 1.593987699218726
0.5453683385532386 1.016511128440373
0.2831727094514128 0.3073749964222626
0.21108350766668227 0.13505107017528606
0.26870990135030837 0.2166956684198474
0.17730908544270696 0.09160310752573259
0.25068740501577813 0.18947309066298101
0.0893916705453468 0.03193290017791195
0.38259814813326054 0.5093236108012086
0.33327117794216654 0.44734575981885943
0.27668320385589373 0.2901093511577627
0.11852375679939553 0.058594845156002114
0.027874050301507913 0.002517795759746187
0.17599005397253298 0.0944270484520681
0.28793900728827626 0.30091464206204355
0.3583922748952387 0.5017088888747427
0.7207045371142454 1.7518915142216032
0.13243990287061336 0.06811992956465517
0.3480943381278625 0.5500727441263583
0.40559839337749015 0.5346330630434792
0.6669538630057222 1.8314023545698002
0.038730893806519506 0.004383295933019487
0.4956377943029646 0.9901023595679049
0.6877410867875685 1.5793655420043484
0.05405661222693614 0.00863759731954032
0.7166568043933794 1.905271588054596
0.011594111598322798 0.0023135017606691123
0.31213657792645433 0.3188902875569397
0.033942781464766814 0.009941405575191364
0.06308812946648001 0.011985990374899672
0.07118424449451854 0.02272250514590378
0.8499698079775129 3.225115929019058
0.831938822703412 2.574889203263947
0.24203970986266932 0.18443434123859923
0.29868693970978477 0.33829391517131013
0.5175317131206165 0.8727683804905847
0.20985155504278186 0.1971732475215159
0.5197556269897985 0.9967702777373983
0.11386358204482672 0.04253215040321762
0.02664161759287975 0.0020678694913732333
0.1487154169081012 0.06413163511168761
0.07604581111295328 0.01879901115201468
0.0015820460213844534 7.274743018678506e-06
0.20573682833452012 0.12393191463171674
0.3036825022718135 0.3358509620941494
0.5720621406872731 1.0293069786203801
0.0005424376609719506 1.3013069315840627e-06
0.4669498620689285 0.7228341711882285
0.08810149172025461 0.057855049642021955
0.45286807411356467 0.714654123817216
0.09980275703889807 0.03101654166013992
0.35254266723048233 0.382187284106693
0.21962106393811565 0.1549057778773125
0.6617679862170809 1.5864816160618207
0.393204248872581 0.5396237107451519
0.3291929040761822 0.32877548859091443
0.04414164594271086 0.005842741142170511
0.33378340999623834 0.3361682501274522
0.5767424647044873 1.2966668118190985
0.6993971690124345 1.6715734067021952
0.11781992794038965 0.05289790490975253
0.09039750952733694 0.03764800356026148
0.15276395457157999 0.07096908596920046
0.6350704108238656 1.5887340850392506
0.07016534903381999 0.017895290261551147
0.3670728621897048 0.4019663647071125
0.3997310932341033 1.0976427572140872
0.14820487351546452 0.12000963427113341
0.3064434328064174 0.2826980730396586
0.1291015079104123 0.050167749093111065
0.8257232930867698 4.783088322678538
0.04571257812999252 0.011989353772563362
0.27831087359573214 0.3788871598936107
0.3608737229966037 0.5102509564166935
0.1576793616921145 0.11408545812728772
0.0988739837471343 0.06764583029421907
0.07601220095139194 0.04780512303352889
0.01284656321776001 0.0005785503162638524
0.023931768089489158 0.0023981746164820766
0.18659403387613538 0.10182209470860591
0.09649251331795983 0.027337166935173112
0.3896616719398439 0.792287815289192
0.35882117079544196 0.44233658547768057
0.10605367232202068 0.04383171204569335
0.10365216161446533 0.04328450546212623
0.12854946797513211 0.08722992837615584
0.14936260565138404 0.07224427199823066
0.3828330483822795 0.4712117497764343
0.09664414649051989 0.0436679858042194
0.565249376044477 1.0116004248249557
0.3005428085099392 0.29498938439216865
0.24270544915422232 0.17944528585102107
0.04227218037921032 0.006412962437669546
0.26882844425818553 0.21593775841178753
0.9356545074152243 4.638202665948725
0.10071395720140641 0.054249752072378817
0.34001804181902195 0.41382467917739685
0.49094175459343403 0.7783209396474184
0.3320515190865566 0.34566321529565947
0.14797810086405017 0.07444295933935884
0.29202604509769425 0.31727445368530843
0.32144567346512964 0.5954481998738388
0.10692917714453054 0.06849180198452218
0.4433067082208958 2.103590459918905
0.11634132945371678 0.0445583783961173
0.0960133792991974 0.0267393573033812
0.36781737658404146 0.4041249318247427
0.054905022700454165 0.023022362582127566
0.13887584533079955 0.055922130794848604
0.18468594241219105 0.1421216601920077
0.13575302072058082 0.2639276327272484
0.7512983693191532 5.636237031538563
0.4907887323383371 0.9198403602468611
0.145610637216124 0.0978824892154679
0.1958425235047615 0.15162629744149952
0.7734573860060439 2.227515391247392
0.6639621016760259 1.5184792824749669
0.28867381725071595 0.2620489094617896
0.04871162920591243 0.0068683324641432494
0.2554334629985844 0.36130636652364956
0.3345594970582506 0.3987730857146311
0.8909038081490037 4.062668858780945
0.06106847642122115 0.010775328340223161
0.517965055553535 0.9798941449596724
0.30309442307809087 0.28410868011190454
0.17129499463894038 0.09442074742122361
0.16619382661784177 0.11899229058224357
0.2156988491435171 0.2788225602054182
0.3362121270216527 0.33778632710161366
0.45135226631645287 0.6202061485211079
0.11922784205409431 0.044437220496276214
0.6045487033460974 1.1631076069066604
0.4880939671894068 0.8187926906894527
0.7502619499531655 2.589733664215883
0.6516253853048859 1.6065081600166047
0.4285655608432697 1.3372269176410787
0.2662510138979456 0.2113813628956175
0.6508681506290654 1.5004017835862917
0.15942092789376927 0.07696696067374341
0.12692839259382016 0.04824185892129851
0.4512007276794693 0.8231029350236518
0.5938873417081115 1.6363526166749982
0.9066907381417944 3.716299957687074
0.6982348611244193 1.6290790730125457
0.20462032840554623 0.28335024694668204
0.40459542476322885 1.0320685134306444
0.5173878975438347 1.723548327924007
0.49134026936361264 0.7397761404242024
0.23806260616657382 0.35180973084640177
0.12015553149081892 0.042666715876563406
0.31169956154974454 0.32546207025702467
0.7111291941031957 1.8447987142568347
0.2399585743611441 0.16863415352316843
0.24463691358909978 0.17514318855143177
0.03370617185454661 0.004089866537642574
0.311394157272849 0.35949010267293446
0.10830452625325959 0.13957815139406737
0.08156418387653874 0.04456824652859123
0.12922778680940528 0.049049279054530916
0.1940536953827623 0.15543100104698962
0.4618542723330714 0.656747908259198
0.12285200763315662 0.054740270413021916
0.28234666020030286 0.39975125141170187
0.7490808338628008 2.4525062369750503
0.6343485396253916 1.303906260597975
0.4367476775398891 0.7076297541102798
0.13409540793859576 0.08346421814955346
0.4530431621362032 2.193516224508996
0.442929354374451 0.5993701164496417
0.19800903233244638 0.11435023587226469
0.73581352298742 2.0862132664456636
0.4956107705270374 0.9429986213145499
0.38628733729326936 0.44994644551098195
0.21137133353427484 0.1453505765395903
0.15790938889862938 0.12127240425162954
0.851776524775139 3.3973754997731698
0.27574865547539196 0.22385014450553625
0.6441383992956473 1.3428655946534687
0.30313537505697385 0.2831474565334028
0.4339261931071031 0.6767779516584009
0.08435932117090128 0.034762295751320914
0.85328827608421 2.924407482811067
0.026955053669333262 0.007301062460415633
0.6047554558525724 1.7688198120410146
0.16757153666423874 0.1072996389354575
0.8438083256698254 2.733230126794291
0.8744870012409636 5.300587589090257
0.17324015598823717 0.3676290604377742
0.6801046922459748 1.533542377941261
0.6363027537395556 1.676488474778916
0.07359041549368284 0.024555827559189752
0.1147653611768148 0.18024136676388672
0.2377359825815133 0.166829280311219
0.4432184881134833 0.6381315527226284
0.3048556861080389 0.3494597458167729
0.21025039985275695 0.18667367610399765
0.11718813217166335 0.04299240042962601
0.15007376529804217 0.06921340134346629
0.157245690422266 0.1275979547198545
0.34505305485044857 0.41535752133596593
0.24705378430029612 0.18082313449365603
0.1805149098022052 0.13627905789814068
0.09691478285886235 0.06360620653419329
0.3318359285093564 0.42584165557678644
0.6611541565565529 1.6514098976407934
0.7670870925733694 2.4158337001220285
0.022595031079343686 0.002593812202105867
0.1439748274440934 0.06999727149789185
0.08088789835389532 0.02333259722305584
0.34373317571420636 0.3527840177552125
0.5935957054932264 1.2672997986650794
0.0396693698175945 0.018993475655899508
0.17534835259974102 0.0932874077086072
0.21223509204590696 0.17094034641449918
0.7679479263206407 2.4553311660579276
0.3075162266123146 0.3947058555113295
0.4709323295945905 0.6760143235388479
0.08337299605309323 0.028716061035226934
0.0268908246029389 0.0023934279900499353
0.6386911330499959 1.5885630473287053
0.6821997832942043 1.5621497837595923
0.0047244468733813605 6.9464860417322e-05
0.2551498862728917 0.4601073139312686
0.24707196808134457 0.1862476967257012
0.8326559264539961 3.175134799837694
0.24600190050021953 0.17885337019719308
0.25774369345128445 0.21036616833148847
0.15282793937399508 0.19744991833520809
0.5156700450534378 1.839380960884052
0.14417936298635847 0.07046889297813609
0.11316182474445935 0.0897552329700536
0.9611443337592898 4.918981288249406
0.7353235689695288 2.205181225481022
0.15894632349043014 0.11595236458556168
0.09988972390315387 0.03386174500935968
0.07671007549485387 0.10743907932482306
0.35425350331002026 0.454223753795053
0.6326488569968013 1.302242126211265
0.75298657363558 2.4473410725180083
0.8153852778844551 2.571727127253661
0.5151781675710992 0.8189304878518016
0.19829640970410412 0.18362868871424928
0.37181785188140204 0.4190651483484264
0.12807557979073136 0.052444813012455016
0.021667465097952587 0.005480784686676643
0.460622748819266 1.3682957657426247
0.2700987774278091 0.21425270279830133
0.18892441967872053 0.10429075751633612
0.026915157502314324 0.006295181185183178
0.04260748720455154 0.007769960251838477
0.30133408010276297 0.4953481606646595
0.25557696678616415 0.19419334343966496
0.5517887540225005 0.996888339036495
0.43604110570757737 0.5866770970992431
0.36460674512786273 0.6293693620582278
0.14692644316723724 0.07432313980466546
0.08472177487873644 0.16556982731376468
0.6331581173225509 1.45971458567359
0.03550103772941582 0.004168646853871107
0.33896862119049154 0.5736626265180311
0.6035473763003745 1.2479532885279636
0.8346012808669426 3.0140993570009664
0.47235096673161503 0.7452090538631744
0.30582066945311537 1.1153683875018041
0.05618140547125017 0.014134530246377706
0.1829809960159302 0.18470695686462896
0.769647174513679 2.080519295397133
0.24091459276992355 0.17142644499075047
0.05709992480402115 0.00955271037260391
0.5769896874055235 1.0507560452370635
0.24817326169225107 0.46883499610747836
0.7516473435128544 2.0471194498731395
0.04778381413395805 0.011265175994546692
0.45413047987896626 0.8341662473419671
0.4640272320219926 1.836357956987218
0.21013354309691135 0.14157720168455953
0.22443757408914777 0.6860961793174696
0.2517582079712172 0.2877227907419181
0.681838709970772 1.8153206972069753
0.7972689959196718 2.2807216443424525
0.03476159580735261 0.0034876379261239644
0.15226708328939653 0.08340788924383928
0.2171367928257688 0.15184390024413819
0.6346850283094643 1.425268261855739
0.19751853955447496 0.1326215495577541
0.06229459748735988 0.013641552541964528
0.531112401143896 1.054065026248305
0.2016508787156026 0.133584845500417
0.35410272668638654 0.4165147961692316
0.10888118097824173 0.034352547308537255
0.09745329162638194 0.027464544161653667
0.0431791492886302 0.005644816487383548
0.05025023608025525 0.008671378995890572
0.01418388928875658 0.0006825013219858813
0.17470958600124087 0.10906400539384904
0.383143268059181 0.5514442625271241
0.13074594109191473 0.16749042012379017
0.8792016312806753 3.0473160305102156
0.0973099766121911 0.030260493911027815
0.47822370711447626 0.6998132873679687
0.08632581779394777 0.04237119085890177
0.4709256631926564 0.6865667313979719
0.4233527827904747 0.6891141759898706
0.5280975042948044 0.8776938992845451
0.2475758636870482 0.2411133359481406
0.13154446890648885 0.08046564761395163
0.5092684771123921 0.8378245178622337
0.11679214679829619 0.0396329409128759
0.06919517759185534 0.014052363829905178
0.18024501619822275 0.7792814216210349
0.384053209293856 0.5659307387479022
0.3990158474320975 1.3306947036029195
0.09314614234440932 0.03391662266177248
0.28818957151734625 0.2495730394617819
0.05151507226938923 0.008234912772911756
0.2366254515049282 0.18634272171426236
0.2565909639032836 0.4888511576352459
0.24138790141529154 0.28269609900159126
0.23830719660160604 0.16684667011816087
0.18209997395594235 0.10108448994140354
0.04303271473909975 0.007143209776712324
0.3648658693828448 0.4540218828990461
0.5638982820957431 3.5148210771219426
0.7680783683361188 3.979404691167067
0.5466544444314264 1.0135970944730321
0.20170368211763967 0.18584148973718073
0.2506368324674877 0.19076119340644102
0.24744580714860265 0.24411992290903878
0.5719025806187006 1.9176874343591257
0.17286624035008458 0.12601416031248056
0.009274499214348642 0.00029511535104822026
0.5301312306587783 1.06499576745584
0.1272841460293873 0.04781647245703718
0.11158857115325915 0.09165504857881072
0.090299333952646 0.024138529494789722
0.6811638641913775 1.752313622864649
0.5736445687821273 1.1964714631431912
0.12932693618839042 0.04864239894190799
0.12019128684056635 0.04890101145863375
0.000842942151430548 6.911434306844743e-06
0.1557405118166567 0.14716164667527193
0.36891984590899474 0.47587443175001554
0.00023397230871768926 1.9271413797288683e-07
0.09239946302583346 0.03635243963428665
0.07529771990066525 0.10633040538025976
0.25643589571182246 0.21142946421953038
0.08319593639843836 0.021370669082786224
0.14574674162288048 0.07644410447674975
0.2881862170810695 0.32710040252921796
0.31160850762347236 0.3675540164134629
0.2226585551618575 0.14523011372041073
0.3828179229453531 0.9705952950619516
0.3346199436007835 0.35866789039490726
0.4554202721471573 0.7586532235563963
0.13273888475416118 0.0988383089172552
0.3277847957433242 0.5113487082459338
0.02604960949459012 0.002098115709083227
0.5456554131062336 1.043359112826463
0.3558819022262336 0.4522907830690799
0.07229709740434132 0.015313304458643514
0.6818738024362192 1.5684973177890473
0.8221845096508745 2.5152378384008816
0.7240248877146068 2.0609517808912456
0.09804263665102164 0.028888884569311123
0.43451508560296226 0.6080308378945213
0.18263255907767084 0.09722054752724414
0.5590031455983366 1.0025625401318938
0.30203140120467453 0.27672597817370187
0.42757953976532825 1.102289544542829
0.13418189638539568 0.4511902051894609
0.3794587373963497 1.3902131284448194
0.33598685758480207 0.4157954342255971
0.15777325394660657 0.08299204949447841
0.21091675008157063 0.13145381951102933
0.03822553637736448 0.006005602934601107
0.2719873150141775 0.30053183853203386
0.3636752890559598 0.404541071536457
0.6835312347546305 1.8654493370466405
0.3681007395232425 0.5288076798640382
0.05176417114009768 0.013961439331667623
0.5028225622886806 0.8237933847391643
0.5070689566101653 0.9473275237801265
0.284861204330599 0.2671707825195412
0.3418227827684651 0.4999984824714066
0.7084891094289437 1.7215084763141848
0.6567972591599959 1.779512161518708
0.5447795178704955 0.9729678250872414
0.3619815174826745 0.4304793719521854
0.11131025630088409 0.05952866130773425
0.7137097178127505 2.227657347843615
0.5788254100881886 1.44309745629884
0.003550681879856521 5.502508903559577e-05
0.32897928962448575 0.4609960934439897
0.3824749970158199 0.682303195749023
0.3083586206978972 0.2823060289838349
0.1398270649508313 0.10315681494812144
0.2582858214345467 0.7831758844403073
0.3315265992208103 0.3525478642108393
0.7459558404551311 2.2379758071599443
0.5951472042834579 1.1305156851452707
0.2958290536655498 0.6359776847690456
0.2723266266273364 0.5105050975302111
0.3666665544185127 0.4030612111568593
0.7244975329049064 1.9716551136034288
0.461080255709559 1.3416951912766115
0.23688004027853804 0.16480503664563242
0.3271907477934969 0.6121086741823547
0.10027390134307979 0.06153119673302137
0.26674991145061233 0.5596717048554278
0.14434794119442107 0.06306279127394275
0.7516490674554521 1.9457921074399191
0.9164075706716543 6.975188232322572
0.3639361975135471 0.7360447221481843
0.17149255738471192 0.08548905778457493
0.1241394633754227 0.0542721942521861
0.07448311313815781 0.031886506803706034
0.23017593339015585 0.16025812547622098
0.2707611414097384 0.2887952469791189
0.36510101157336483 0.40068121415435476
0.27985695021179724 0.2514006411087006
0.34066391341641433 0.5543555995211995
0.08003978472542528 0.023685749643661845
0.09804964751441447 0.14358652690965662
0.029616849231659192 0.0029006195364200005
0.08010949025274028 0.08158076062901307
0.3258883703940254 0.3669377562910976
0.4462910855980744 1.5482583753335302
0.4161356608180786 0.6526801409865477
0.4269372046139942 0.7531342286942233
0.4178919612943588 0.5310437620180413
0.2912505646721023 0.2654172043274243
0.07009345206769035 0.04921903858530503
0.5095991879070155 0.8026110830824437
0.1729993355637135 0.14263694412272018
0.4573692943489992 0.6760345607988565
0.012590620951790865 0.000458594614888844
0.0404515113842725 0.0052031721922649364
0.3089493975810025 0.28308629994070833
0.1610573918468985 0.07862018066275615
0.21705697976692062 0.23878905166186198
0.2648124877810226 0.22134889324102774
0.4479236143520311 0.6981739501322628
0.3715902491394417 0.7415590159240585
0.3586972367563892 0.46431963130793774
0.08177010959616293 0.021626295036568384
0.00897924192006927 0.003965206040487065
0.14590624611043634 0.08402524520642861
0.35703157420741893 0.3822818637227051
0.8381612461060777 3.097526342587744
0.057615213113271 0.010002570557313004
0.04273332791363327 0.011413808667191347
0.015005110161366408 0.015776330104144577
0.10672375466293405 0.0691190940674911
0.42748583688223163 0.5516533482619721
0.2777884977395533 0.2532093189009521
0.4298662087929741 1.197129080197817
0.6556731067777758 1.4205407154645102
0.7511042105613578 1.9413325587944068
0.11423457933307424 0.2528359075499861
0.1993498131831326 0.15387338190194685
0.8475818721499514 2.7533741098981457
0.1848314718630767 0.5247720352485273
0.39068186498485724 0.5250018964260226
0.040971456786521476 0.00991350563676372
0.39259816863039465 0.5806673095443036
0.3746739454051119 1.059207136945189
0.7260372279550198 1.7828572289381666
0.7929222837328695 2.2743442557627116
0.4922731029320815 1.1906540077368262
0.28126994552240214 0.24031095639170258
0.27882771996544176 0.3814745380256163
0.23221256517601851 0.16409671098337048
0.24950864566018993 0.2976062422810509
0.09711587808861888 0.03983759745545168
0.6178946732711087 1.6494119807973422
0.07305960469626094 0.015422330518957703
0.3857852913347096 1.0622093224142093
0.11171364891048252 0.03643911081806157
0.40662468498986026 0.5027617591620198
0.3012562530964763 0.27711169242538364
0.41064987300313505 0.5071383862195933
0.4825509134132909 0.7688137339712754
0.4922656760242148 1.1024663758360866
0.5178750391121985 1.070297748845081
0.18467326872332213 0.09985521753152661
0.9322902978569645 5.673715975962149
0.6281018328260158 1.269728821057545
0.5150201990667055 0.9783738183889386
0.016318348531228266 0.0007936350382463388
0.7880316549747348 2.197746108761172
0.7647748925148902 2.1661980104513328
0.6615314991142286 1.4361277388432374
0.6514883056217073 1.617675295305787
0.4698166804610261 0.6748590813442921
0.05541696784183714 0.009303663679498683
0.2784544777998882 0.3077752816597268
0.018410197447465637 0.0009785807795119113
0.21979981637079526 0.1534586848814856
0.04506624971041351 0.011231859631405246
0.5324101072817402 0.9107211832941011
0.0869861796929351 0.021899849966053344
0.097251599056557 0.10540481867603961
0.33325786685870284 0.4622355506782062
0.09479210635753943 0.0334189399756776
0.23379679071580672 0.1857207475550957
0.4915204519797872 0.7872465224080505
0.4577021467237359 0.725684593115544
0.8095833635864428 2.764383457352807
0.010999995107411564 0.012673181595150136
0.6974188302368631 1.6377351718270143
0.018319848015867946 0.007043620095678747
0.1088907715597286 0.043870501834269514
0.288053489613895 0.24420709362058493
0.2938058746888408 0.2919552898730181
0.5310283491198483 0.9078449480159118
0.012416112165456017 0.003702705321660085
0.24505475643633645 0.18897667188959077
0.9022721525987557 5.763535987897794
0.49588850666657136 0.8129917685412692
0.3120217775955755 1.3539289625905144
0.5525188700796774 1.479908640136478
0.3335214334835056 0.7752581949288582
0.7176056567075682 1.738741620033538
0.25801657505213993 0.2935261646452148
0.03119151809566001 0.006591505258203705
0.5267944056538972 1.0173838114410927
0.4111738225499927 0.5205220974126404
0.4262514368132444 0.5606423842636865
0.43648109514335875 0.6519744473614607
0.02237813358146934 0.0027116494085644965
0.1638379115551608 0.19402110835162975
0.36820593318775063 0.5737456597027761
0.006989481614327775 0.00019650111426243198
0.03755660466208044 0.004175486037376305
0.1252638265738899 0.07380237350536274
0.1141484090535585 0.03849595279222502
0.580332990020026 1.9020813164083277
0.5077949199828078 1.00143859366511
0.21645549604889291 0.14265720626607348
0.4722050569193996 0.6810260550403612
0.5299641334845985 0.885266411785809
0.26489231035714167 0.20625711948448897
0.9791615133567744 7.639352319655238
0.3972134787239854 0.7689411167303492
0.34999514312583113 0.3676788906731356
0.1893500536606041 0.1247117098227962
0.2341137464030325 0.18150445212481314
0.42739794494801653 0.5924892847642347
0.5445817511097752 0.9316259585084685
0.09002077198639902 0.024237643999383583
0.02247141387821716 0.0014914092421836889
0.9191338787524231 5.7240922977925095
0.3423705952595607 0.38775555082878593
0.16739703732059386 0.08168335453033104
0.36538849040767474 0.6179373859800142
0.06865236926314389 0.015326507202119049
0.45270792807701976 0.7833919146415138
0.11601000197988875 0.05019829748693295
0.01230379733846676 0.0010345421295406265
0.19268720121997496 0.11938925914123212
0.31079148987707883 0.2880941544668129
0.5675533550771104 1.0197591988977497
0.5831283904100517 1.872628436416765
0.37284359243981413 0.41483969493581957
0.037074607035736284 0.027945356288167134
0.06858048816965545 0.015337152273801337
0.4655461926974792 0.74059137781934
0.08794659421872653 0.024161162958747064
0.04732727147728388 0.02227946336727312
0.18519958610091325 0.19654321119731194
0.7857140796911081 2.8749247603891632
0.14704783649870534 0.07339199523298041
0.25842531564509863 0.5358053913521059
0.07076175073767299 0.015927187307726832
0.15076208558207815 0.0933783423944753
0.34095919028087707 0.614381880046887
0.04017348024179179 0.0049596208571267295
0.5105841035165517 0.8034175885145146
0.4847055286287383 0.7220519738995954
0.339806111000842 0.3690562283422131
0.18507103280223025 0.28891962640646346
0.7439537876885715 1.911483246938696
0.6745835621622148 1.9078262861520185
0.2956745437815953 0.2899878102745242
0.7786698138595057 2.149087213186907
0.16059886900956366 0.07653306770284493
0.10076399980235318 0.05626733920817528
0.18489749115017473 0.1566864938084853
0.23860614176679207 0.21944445014778685
0.6628971020297385 1.7293915183200104
0.06459489208116087 0.012051772072510134
0.07360999158631887 0.025391950897235914
0.13622228507364387 0.16018794334498135
0.33625268759757554 0.39328418402505105
0.10230728957586022 0.04940502433892317
0.1569103550399985 0.0716995419846323
0.2591317318956785 0.19744747027689058
0.46003971517645836 0.8593090333475515
0.09613218633525311 0.05395440832369447
0.2629664481932241 0.3566517615129095
0.057615239330546575 0.010333825472546587
0.5446070814289603 1.2190591294828161
0.4449818293573895 0.6073692180030243
0.09719117761743501 0.061511057496956116
0.2773485093955842 0.6153783209235517
0.5579609317577026 1.1119151711841082
0.09945490770672405 0.08099972472378804
0.32193905900768593 0.49188040653450255
0.8054320346734852 2.3382073117009567
0.041709519672746276 0.054162149970679585
0.26754538976767706 0.2182398154713642
0.1938280655445621 0.11830860796491122
0.17420819219595074 0.0881987202881882
0.3130332467235222 0.34231185944694353
0.45987234981217495 0.6649644039527088
0.10445870930657042 0.189976687423445
0.2649115680108779 0.21107546128653837
0.4409206239643608 0.7397165583593652
0.07819338923386754 0.1004730419540497
0.3283797908067009 0.3365544055325207
0.2548784352487934 0.235879448122805
0.6957356689020093 1.9601961784462558
0.6669770254468071 5.799503317542406
0.1849842710835764 0.238205373287581
0.7257209726717679 1.7838569259708101
0.5708612246317487 2.3772030458570237
0.8184868622766683 2.4834539950572805
0.35519801152864805 0.39341720090894755
0.08011875523462875 0.0210390396444287
0.4551761655100992 0.699338537840744
0.13701508354077663 0.17550120365464397
0.729073411992905 1.963534319079223
0.06164248536384642 0.012643341113272496
0.016360066537342344 0.0038290659666322014
0.32158236139803553 0.35098283390172536
0.1375041388207684 0.07196151923896807
0.4574730588434899 0.6583795034380742
0.6670724132921412 2.0872663770132722
0.8164425391978737 2.7744589843670213
0.546600303416748 0.9576437572904983
0.8008963199729238 2.5079249615328916
0.019813616574363424 0.0012593814274838237
0.19334465519239774 0.13551952948441598
0.2932458593280587 0.29950293903389763
0.8192538527850821 2.604970197076962
0.45990405998148953 0.6456454819397859
0.0640570281582361 0.012225577183015032
0.6088559931490385 2.2463654659784438
0.09945516922905684 0.03037953906354595
0.23143503186181347 0.1593694341178729
0.38733402803026684 0.61778740226468
0.6076512211170262 3.2698502787636334
0.3237296335329557 0.3554210571179045
0.5094566801671965 0.8062434741121638
0.025674893238971763 0.00363119278045838
0.15733346204644938 0.14155773858383602
0.3576472525545559 0.7461637766985266
0.04037137156624293 0.01024584915586224
0.13997968362853697 0.06641676646798052
0.2548602259641871 0.28625398621646275
0.22574042039617992 0.14907539117246787
0.10073826294607713 0.04802502697902359
0.1556825799962811 0.18474773446069107
0.06326935754561602 0.027258787606241067
0.4468200274019851 0.6953943765920133
0.18363420582942935 0.11116383433682006
0.565631050829985 1.0606204275446312
0.5724184116858378 2.490328438025728
0.5758400084183021 2.2719841858674665
0.008200331594855115 0.0001967406279866741
0.38327118115341274 0.43891877052920564
0.1896316315463773 0.1268250661170477
0.25397191816084796 0.2846176367933836
0.054698122759747725 0.009599940219187999
0.35525270469537285 0.379273420661038
0.38839230944092806 1.3627257595535613
0.3029317278530146 0.30567451697687215
0.3592953439663409 0.5843700299930247
0.04776064736461649 0.03332712587137015
0.04322038650249027 0.006983325109881169
0.34049089067711336 1.6925472169836682
0.09093912166802598 0.028199359009583567
0.5613826433892932 1.2788550517573074
0.5032997311587721 0.7893389386572451
0.5843539099449128 1.1210331035699204
0.6406981363087477 1.4182486626749198
0.28184813634171635 0.23692979567195985
0.26439707845021265 0.2694468094663156
0.43931786779973336 0.8472130909742398
0.445739827606631 1.8683381850659628
0.11260346826498924 0.04018918380237719
0.36886738076757863 0.6140367642610437
0.6329726704245199 2.326040566546012
0.6743862154203641 1.6429482258119823
0.42221915025227885 0.5850198688470953
0.528220463621912 0.9130455970418844
0.5325310444165066 0.9541186569150916
0.5147762726571097 1.2053471149593378
0.11942446756915559 0.041396678657176375
0.5733333812676389 1.2872518442678955
0.41496105799827177 1.0392183268652082
0.6053562925909354 1.9657556380103163
0.17331387519756303 0.10077494855831412
0.6116556807364668 1.3417346481935666
0.21066018509179252 1.0234985711100586
0.007499740055007309 0.00017597416079396247
0.2984146157374654 0.28035534389279104
0.9184414871645216 4.090444964850742
0.7422191550211312 1.9591846646173123
0.35199166399789783 1.3978829872453953
0.16439436897214088 0.08451181521479875
0.03409168434267462 0.0034851059996728333
0.8452637150579935 2.7193710904279444
0.28131596675073334 0.2334439982774496
0.34746360617431804 1.765566364576566
0.03350905846572405 0.004280386789528049
0.4580131774682089 0.7121421681548867
0.9011323358746398 3.381189528134047
0.29834520871746373 0.32143670568619537
0.7035112559743345 1.6701954183171657
0.3839070206650841 0.4849746557113374
0.16103998150776888 0.0890721143508384
0.07630744296447711 0.03890255260493003
0.4012027773931559 0.5111363658762246
0.10876862531752507 0.25884950150635005
0.362647792389875 0.43526308621945936
0.19548224935440905 0.11830160108784314
0.4049097975380257 0.706591679446622
0.5310554094966446 0.8914109509939695
0.4811482989531386 0.7810797647408828
0.8786928685158685 11.596527780770964
0.048551935576348626 0.008533517176903913
0.013941028763381547 0.0007239544411145438
0.3272782185294283 0.369789461393307
0.03241012263526366 0.006805099025050191
0.6303045156168606 1.5055772483206222
0.6833976443829551 2.9529211640352133
0.4117242259758275 2.33428338238037
0.1444590428684721 0.13314914072415243
0.7346982757542505 1.8594096773020614
0.17600002781841095 0.23606420611660348
0.6068057862611101 2.037476408799712
0.8050777140416395 3.3303823569133955
0.2595910571658967 0.21330196176549102
0.06489853851541494 0.03112666270212622
0.2004948501443825 0.27097040565841307
0.4557520009159304 0.7934429073817892
0.73857073314874 1.9951093564800995
0.07654806907046063 0.01944105160821822
0.3406906087571231 0.474903216887152
0.42667201849907366 1.716752626264117
0.462605256461738 0.783724150045435
0.3961946205754938 0.5609682713114459
0.44827774942620957 0.6144502438973898
0.2555831384138849 0.31746621549657433
0.1886706661922738 0.15179522755823005
0.20398748268750355 0.13111213836874872
0.22790139671998844 0.1783884804299084
0.2394473888382419 0.19202431626764552
0.13624821413507893 0.0689668965716625
0.2887798416787065 0.30638336143937267
0.06308614497540976 0.02011704150704185
0.6039414683645522 1.1674150787922906
0.08592459589286294 0.027561474199742315
0.19782913482179165 0.11421154080925319
0.05808254664867407 0.009745817444008409
0.2738114878429959 0.2221868396988455
0.23810194417479824 0.16848653639555933
0.08324585104951487 0.17581973545060697
0.08445594392495193 0.02064885254220917
0.24564702680201733 0.21449619420806962
0.24445712822184085 0.2007224818196337
0.40535220070390765 0.9790796452975351
0.01475629649257515 0.0006368262083372616
0.1757055190914183 0.08974277245747914
0.06086150081534725 0.016651219992957742
0.3197212636608596 0.36066326742924165
0.31251694615873327 0.5493202391212655
0.6076034058391324 1.7018250092184435
0.30902306368904453 0.30746507025692565
0.03467762581199463 0.015677519325494053
0.5578787749037463 1.6534444379826294
0.26320067873481734 0.26389133634231465
0.37465849600716905 0.5989454024938669
0.06768601679845443 0.013246083634059068
0.024681083775359824 0.005177234777795161
0.601337788070995 1.2105234968684584
0.2975407462806192 0.27653245638805457
0.0559928185034857 0.01089224015778858
0.3027455251987363 0.28399261683968824
0.19528373024316292 0.1413444331070638
0.02255200423278947 0.003393429231913262
0.06696985653667153 0.0373460447042325
0.7385643756768203 2.435096186651305
0.10554333227863766 0.042048952129576385
0.21217989833922635 0.13128342749720964
0.06113896677380115 0.0387930252166989
0.30820015407916945 0.38388341116478175
0.3103583951841872 0.2969086277969202
0.41984175669322554 1.0903868053178158
0.6979745537119122 1.6549208459847566
0.20994310354832346 0.13169142524693558
0.4065493499570165 0.5572028229548328
0.05566821822509771 0.011517337811917341
0.6750636991925213 1.6357982545168237
0.7439977274204963 2.0270974854568165
0.10727587652540005 0.08740201578746573
0.22216190888477927 0.15226490486033448
0.7503443639064444 1.9350886183966165
0.17229829408047947 0.09327570954662581
0.12952545450430586 0.0577177810225835
0.06265874798789495 0.02003424498071193
0.13641097398007096 0.15848230373216854
0.5289929459427005 0.8682172876872343
0.49426577349068135 0.7689915957322855
0.35015738973160904 0.7679610972100833
0.09060385701938256 0.023730831525158324
0.8439581522744252 3.3129882260195562
0.7343106237195726 1.8478258161323662
0.7640660116869221 2.0277130289670073
0.2594484930290365 0.22762815942101336
0.19189526075827013 0.10958055607295615
0.364995589011763 0.39667450048204667
0.24130779530297253 0.17029852440016874
0.22906185756997477 0.1534858746831916
0.3003363681812389 0.39258171971160577
0.3168246874492586 0.3183711206400071
0.4359205341304737 0.5986609139112304
0.24618596785631985 0.18431303121290396
0.0399274148000861 0.0079356274947263
0.4045824282853837 0.7189657103005526
0.872821596043869 3.5175246778559943
0.22011865189357716 0.5919805298107537
0.05027281558620511 0.04679299402953131
0.03486724676600306 0.003872687916244684
0.5490024196476132 0.9725073327773318
0.9810847418621644 5.867555689190375
0.558057622262693 1.0127094309498896
0.055619111900178764 0.06009583588789129
0.8249748916251691 3.439890232545072
0.6174365530170273 1.2277816382315778
0.02842541401376597 0.00672842786524944
0.18382132023568187 0.21846211825455586
0.5326857309982527 1.0760409678510283
0.2675654751301666 0.21138111773751853
0.3784903196101286 1.207493047996426
0.03671047255814919 0.003937496039659367
0.45094470814568965 0.6166330388649321
0.51839018121444 2.0143166704706563
0.7595959775403035 2.0163956443094646
0.47083743604196815 0.8976757246300235
0.08388592327352096 0.07218468265376858
0.20398470757696052 0.12137226939600278
0.1537402267786705 0.14274359388292054
0.392251263562 0.49699116124362996
0.27932040026090177 0.63488481743502
0.05836778257202657 0.01008784360397121
0.8730621756163728 3.2055773374535317
0.3149732310304101 0.30070285405966046
0.5692240442657335 1.05057125372967
0.8668479945838842 3.391437796016739
0.6349832566241578 1.3214765751401139
0.5267120437923527 2.2414555628237474
0.6372050918323082 1.3177154332887573
0.0951835362079042 0.03167657287488055
0.8146329631592827 2.4227931659620805
0.004399182764158183 8.396826756340749e-05
0.30282775451313104 0.4823677721725791
0.7238999556872396 2.0086748592078436
0.5103321479590802 0.8116016414154962
0.12196336047266576 0.043343309601117375
0.19723831486704002 0.28581407843067347
0.024506265794198012 0.0018292788132037562
0.46934866391887864 0.7473032871975661
0.6367090639410729 1.3698775210388179
0.10806771993837472 0.05814347263597665
0.48946391024918356 0.733836342725998
0.5638281666741178 1.0300534364479346
0.015636112882581155 0.0007075850196054191
0.5402903023835545 1.092190640757509
0.5257904700922563 1.1063652812860718
0.1044767462637246 0.03365375520227412
0.41496854610309997 0.7150224892978513
0.7613561018208191 2.375778253911235
0.2486541790293464 0.32556901383663595
0.7539443017224045 1.9650171024389123
0.2574326769135541 0.19414459645291698
0.18229599712446753 0.328638907702824
0.6842810819378171 1.7817821442850603
0.5205367167594797 0.8379681537332812
0.051929482305494545 0.012519751145259468
0.11601121039838436 0.03983350032072585
0.08737162657327291 0.022584639650825328
0.491160051009111 0.7403949084449162
0.8190075250183438 2.5331908333967545
0.5744199816101915 1.045531854213489
0.006315851845838827 0.00026099516353202004
0.3780074030362236 0.534662556026478
0.5859723124423892 1.5660544116963393
0.18403965349134044 0.13791707898064337
0.24856806674792653 0.20701741719287967
0.3848404027152996 0.5656245246120357
0.16060108105441095 0.08973970048173352
0.16613690679059667 0.08487465189141084
0.04897613587456229 0.015893308768710958
0.4058938593012982 0.8113435995238193
0.5799043286184968 1.2818689667479652
0.30298491000812056 0.2711243131798591
0.4821508574415553 0.7140693384163781
0.511484782322364 0.8549322213850374
0.03469124910910171 0.003950549656453081
0.2168645069342069 0.1535671996980399
0.036895260822956466 0.004774380783700841
0.02344263639523758 0.0016613713056109136
0.40289307590684953 0.5593035945288102
0.17376080035882246 0.09138481580675129
0.22726944848850428 0.16789654137752538
0.36528166354311953 0.39767433171513406
0.685942990480764 1.6370599959616592
0.11205232567795653 0.04545341154723579
0.3523831977208556 0.47424560433518403
0.047408145365553156 0.006497998471940709
0.40588216469089466 0.7860182256774507
0.46714814147973727 0.6683518753722006
0.28052453445827696 0.23183709247301168
0.49814103522501874 0.7707148080935718
0.6360386403921141 1.3222447183932615
0.05872802150242529 0.022491224669044366
0.7347883667298658 2.106077184689483
0.018723539882167684 0.0013939039099917802
0.11132217707639702 0.10956891691003527
0.08232207456137475 0.022827064250446977
0.04401884736797579 0.006415914739608341
0.21644416210127182 0.15273945152360296
0.41116287732000323 0.5411687599944024
0.31870945013102536 0.30099848725423
0.18759556828639412 0.17494343377204602
0.4121108501778422 0.5149622193249087
0.4585163873742093 0.6552358630938735
0.4278033337264008 0.6851988797377596
0.11114019706906875 0.036755049228676916
0.583065061857652 1.2282730432292863
0.27140292622283657 0.21702505660263516
0.1328089910073459 0.08390204679852757
0.5821334671446566 1.3547194986288882
0.9545276831372747 5.057953589007974
0.679501217396152 1.525679831922994
0.3400476007432254 0.40197897375247515
0.3094713460116709 0.4123344996170679
0.42260386052151455 0.5620724135287488
0.31802728375863043 0.2990350414966397
0.7898158599784424 4.035624084747114
0.19277765034030026 0.11155092919257766
0.8966335707386057 4.7367356664854094
0.4846176217294813 0.8048536540663095
0.44513489228364733 0.6562079300547441
0.4455408334297294 1.9784421085038157
0.4936470776757187 0.8071248167928582
0.016537858469890643 0.0008480164348118156
0.3153430049153273 0.2941272341492846
0.28996471266741997 0.36950822465105093
0.4913795139338434 1.4783070228742166
0.03349125143051468 0.003492287865667338
0.004331485691261627 5.6269735655496345e-05
0.7541405139925517 2.181428158195465
0.29443943216444 0.3803183483461524
0.16641023612198624 0.08203637771579533
0.4516904126043394 0.6628940873628671
0.3046558289547636 0.2965441594364171
0.27103490952639964 0.22257783546780632
0.8407668003978629 2.805931390469065
0.21510758317716283 0.13493249032863378
0.11120675457021045 0.07664531451665413
0.15336917704558006 0.06831961792112935
0.5866974130663964 1.1669529187252963
0.5651989743315102 1.4075143138113206
0.5606127723731659 1.1232491750121292
0.43393527965530077 0.6913519805343789
0.5254946333134605 1.102842451227673
0.14500223881658247 0.09967779972730732
0.3642332532013868 1.0380603386637253
0.5433418891884275 1.0406659761415098
0.3984973209488538 0.4764068197535797
0.6706627213368931 1.5140357426279205
0.05785969666037527 0.02467722495616297
0.25973644122797246 0.35265292809202714
0.40129507896345196 0.5139907954178162
0.38433110351523814 0.6447897792845709
0.2620498045499461 0.21608058797253446
0.42681646110467897 0.5499346528086501
0.38897618956975377 0.4950059542698278
0.8563859900841901 2.7951977870460363
0.5335288301146734 0.9076551890124238
0.3316450691776599 0.3259708912979701
0.34083475173533273 0.36839900090228467
0.19036792510226586 0.12928227942749668
0.00976670119672518 0.00033963069764274804
0.24774855738183266 0.19217148759188277
0.2119042692045453 0.1427067913651428
0.4208269366412247 0.5728089578277088
0.22991616881733 0.16369960896953706
0.6808294490523001 2.9385718842045456
0.6521132245676471 1.3814177037287572
0.2816528491681948 0.26613282813985556
0.5098031790531788 0.8011201469990857
0.030705360124823944 0.0034922440454252484
0.18550285439798486 0.11884544140125956
0.19108686547613762 0.1459441661623653
0.022588608571122104 0.01367050641384118
0.5904003744863782 2.107763947311914
0.03278619737279842 0.005119291434945928
0.09786127188091687 0.058720761652462004
0.13529184694985308 0.12873770087724493
0.274466622884887 0.311773999489488
0.8972850585414692 3.3510032155947385
0.09470380004664447 0.027157700890759688
0.7353182971902203 3.8695990859570215
0.28664972975887437 0.4912904453875903
0.3542498637143462 0.40428696363457156
0.9298991176278891 4.656928911900184
0.33064014726913715 0.43615858380577405
0.5782775226645813 1.0656093890148917
0.2000664098139454 0.3035116435765484
0.3700841936811533 0.40821663459597773
0.2887373930816103 0.4464972182802475
0.4646301855117263 0.6572020004032176
0.004228095879936888 8.367012090140716e-05
0.43556131926449626 0.5781686880921684
0.8966602539122154 11.757584611871282
0.3057849109770924 0.6418472085318561
0.08194814012797447 0.026948728801360806
0.6594376729785763 1.4247035495729665
0.14328222350976128 0.09412936298413474
0.15567681029007185 0.07828725576944746
0.3090958234305381 0.5050519797917912
0.31366467480711857 0.29046586213818454
0.06147819961666934 0.012224461693229612
0.07685316036497103 0.03172259988443903
0.19556451604586378 0.1235891123893254
0.11215609252439085 0.038561423623583335
0.7746091190447548 2.121908479157648
0.17599633812535198 0.14624382390535692
0.5362556971196373 0.9170053153778823
0.4166224175825437 0.6111198217219945
0.6508904217042981 2.5586492748687446
0.11300054634080248 0.0392794421746941
0.30253046092878644 0.29565565896680146
0.32598444536061566 0.31725336131846266
0.389731667205784 0.512769755566524
0.017873297891035533 0.0009663770972294061
0.014298876572762409 0.0007085268004750429
0.10793261462979975 0.03370106591537313
0.02257285256510977 0.0015246676049896978
0.4899909257393881 0.7406777446274032
0.24555738000981442 0.25318043437957344
0.283200125361714 0.35081229319441054
0.2513374437256516 0.32864316066869603
0.48739678309651246 0.7370602734523375
0.03323396375549281 0.003909424269471763
0.2710283121131024 0.2848770751290366
0.4077319471932346 0.6008861384988623
0.11648866667417679 0.1361443905852131
0.3257869335604082 0.8021476805176941
0.103681761946809 0.04572092162495072
0.5876565353953845 1.1392626206346714
0.12759208861086435 0.05416530937337007
0.05327017591670824 0.0120717475753636
0.10471475980177947 0.03181143969149621
0.10812133774249799 0.1271267549458674
0.6149412553162759 5.119786622586011
0.07239392206658757 0.01916664265414309
0.0485571808908043 0.009554146381907205
0.5348053728843776 1.0029608371205148
0.4896037440108775 0.9424373595725045
0.9068153213603743 3.8197340813199143
0.4683827754815564 0.7283958607891765
0.6162262303611696 1.4271743970176085
0.6546959220852094 1.437532272586789
0.2587542492971049 0.3263956706387552
0.10083056329270845 0.0775740845823681
0.5113711646609173 0.8590287781254496
0.085612756879627 0.03883114089365431
0.12594140043864066 0.05594215728459344
0.6371988424791089 1.3280854934355324
0.6338538490233212 1.4495127434086628
0.6648943682162853 1.5680707714385076
0.07312954129313887 0.1834086665977457
0.1145445730095297 0.04794868331208386
0.5832247913721058 2.3217097476524655
0.04024293301965254 0.024600082802187388
0.3911537962495377 0.5631971263636186
0.1906681673669467 0.17760423166067
0.5312454763106256 1.0698834603843432
0.6100187761643898 1.2164442337798569
0.16554809873984655 0.09792460440047815
0.3420821891496517 0.3536067023014968
0.24688060715020355 0.17937419726695839
0.07074730473611657 0.14996957768773997
0.03219405043266965 0.003028630737193625
0.27439566060196374 0.2577811753372342
0.013379340688814856 0.0006490044682471175
0.5289033817968835 0.8681926937925408
0.6676937101355024 1.498118906449698
0.675527204658295 1.512735924962812
0.3181838146254419 0.353408119767952
0.1503266393275332 0.06575736963066178
0.3536347565980995 0.3840726132058148
0.4315700099796562 0.6195143742126646
0.5626950572413396 0.9988724378655633
0.5944738977200724 1.798827671926846
0.39643269536258396 0.4795841541014696
0.23683698299427935 0.1666057104699362
0.38379944361751384 0.4410266218958377
0.5671328597631405 1.0831047156175675
0.08956422427489097 0.02470148197127741
0.05051620647596655 0.012931036838758746
0.28752825461944 0.36629642270035767
0.23158235283897388 0.1909023127842649
0.22758161497376117 0.15660976462778461
0.015612173648617222 0.0018728094653508583
0.6317682147337585 1.3511449465500436
0.6697563714852592 1.4856764207532767
0.768567062619279 2.255790174131995
0.43885644977776284 0.6231806987762215
0.0202772301568509 0.002783854513516409
0.22269675670833977 0.14488464176950638
0.605050958666894 1.2082870680835087
0.250370979282877 0.3116697450740847
0.07616984401028926 0.020324913129489895
0.5747515115986448 1.232340654305615
0.44913216924240085 0.6210183143597975
0.10918428920026069 0.05288231813985362
0.37299645176318774 0.41729660560063503
0.5577717599143381 3.7325180838668697
0.7187817587422561 4.809886311478167
0.0914182334473842 0.0247289257016793
0.08074514692770929 0.032136530159649256
0.05230808970957168 0.014909618616894169
0.15880517588596943 0.0855668442629599
0.12569590602225578 0.04696276192963232
0.05750422401181354 0.010720629322824214
0.24501382069301592 0.21401627347398078
0.37002590939469304 0.4097343836755199
0.3145895197510231 0.39602847808603525
0.1505057989998363 0.10100659222804927
0.24360377841265857 0.1851630960407323
0.004112481986507044 5.7385213224652575e-05
0.435572910779912 0.602384105146757
0.518791840433636 0.9340839469999552
0.2639756857512596 0.30436914619176947
0.6420077663518254 1.4082787807139543
0.4256057833596495 0.8497086685199513
0.32698117336287047 1.0528579107288112
0.18321716268386323 0.12083267939443537
0.6418535400847261 1.584949077591094
0.2465257307158809 0.1779351626748993
0.09642791284224728 0.0332782854748557
0.17811113270514767 0.10038957237874979
0.30020225388728516 0.29410373048283345
0.17032752770354365 0.1600975513118723
0.6622496122862492 2.2864297154241973
0.050864876766335554 0.015166411239706818
0.43286418599605603 1.1585306927651222
0.3663575390327658 0.39981907738467376
0.06619343985968451 0.03558691270814581
0.04188553854012855 0.005191270805887067
0.14536362659127533 0.06652306534918104
0.5736591573499683 1.9061945666546611
0.28455104969024925 0.24250425537852927
0.05507394930375076 0.010715273633300666
0.1753885339246556 0.13944958346562983
0.6870862397380352 1.5748122778709015
0.7335938743770413 2.30367653488539
0.010346016910919187 0.000391423708057549
0.15356010952434695 0.0767007087389668
0.06665650283729097 0.018087608346683767
0.19797716331352078 0.11876887619584053
0.891772308718548 3.2907000650591707
0.0010689940655156382 4.232946892357351e-06
0.547427154161385 1.159901913128356
0.7696769323097208 2.066796505490869
0.11046625497648266 0.11922918415394691
0.24343546040087816 0.41888538314040225
0.6334647381208856 1.8074341206765328
0.02081077441762147 0.004166986124327546
0.13013613991812256 0.05113038278228416
0.33573499234823023 0.3493588865488339
0.44109580848038343 0.7136224761477482
0.028078084286158322 0.002845500101691403
0.16391544524220425 0.07806626752819264
0.38901181612040914 2.0004627290581047
0.0024827220537171346 6.801747747797256e-05
0.5809461796499102 1.1000618185665854
0.07877696921440702 0.1059624879773828
0.23443385871084021 0.3192664882453237
0.633829886627961 1.461299592636612
0.15939050267854582 0.07925092536464252
0.3603186857867653 0.42248380671467783
0.6328964302661484 2.2142813980247973
0.34177348463720925 0.5299970733485352
0.059854085215210184 0.012362724602594232
0.015485841687951307 0.0009281103905785665
0.3196122152032659 0.3810355862757808
0.21041371472369075 0.23210361423764017
0.2896981257316069 0.2501643404904174
0.13544340015277112 0.05665323459366302
0.04968049873124658 0.007128910087464319
0.02080889535254138 0.0030928788806422946
0.027826140489440543 0.006031669255297766
0.3260573740597914 1.1365033108860785
0.008369856697453715 0.00029601594908371164
0.4209231883431752 0.607332415092044
0.029110272062853437 0.003649886643634655
0.004243474799171976 5.761182849801824e-05
0.5038954830123433 1.473983815093382
0.4909030075028633 0.9438152495294274
0.005939907143228673 0.00010508823621584217
0.3010405311447114 0.2683890892046379
0.09197367806085388 0.026428784419908077
0.9071231023299577 3.813275469019417
0.728641176955185 1.8293012636995674
0.6682028526756113 2.073391669175397
0.0484610849157614 0.006924259181501522
0.2155681254014512 0.13741485230806413
0.031513091942823035 0.0030226272754711524
0.7327604223784003 1.8331759062008512
0.8805687952134216 3.2262243295669504
0.23281039614075327 0.15894818963864296
0.1081456648991973 0.07190993545794631
0.4151284092081772 0.5252096253661588
0.06816308047734854 0.18192337419294444
0.5678850735843648 2.8796511865711807
0.8890276986917434 3.4416573381296995
0.5630414413201223 1.1612349619530824
0.13344840097541055 0.10262833419924576
0.07875305816089462 0.018573946512152276
0.03222382840692317 0.003463954767169558
0.6998742362699042 5.452538805620553
0.061556703250335354 0.020740325611942678
0.4666340609778822 0.8387089385926811
0.5059310717665382 0.8372652330191432
0.26360718766897995 0.3453159176359714
0.3730281988941313 0.5447143059059153
0.41187778547181475 0.5294279427286804
0.5481234967565735 2.4249294099953262
0.681339799401863 1.5531445894290494
0.5851222403761471 1.263907885272017
0.7975397858599269 3.236138406234736
0.5068459544478926 1.0128822132056847
0.019453952792186535 0.0011643736169969462
0.21357608545636575 0.14197036730469745
0.11077610385673398 0.037920728008599594
0.5600596646937618 1.2721823523676965
0.2974845802572714 0.2868367963853837
0.3474490038818515 0.36242308523998407
0.9738011207493564 5.524666739403394
0.1440591868760367 0.07803184016920614
0.7897238183090509 2.2100885038704394
0.2242701041049635 0.17804411403493142
0.5503244847201094 1.4781028437306003
0.4491484479428336 0.6571003685326869
0.616594166925948 1.2196433479957705
0.32783862518095575 0.32883599468011143
0.0020655724102954798 1.241551127975132e-05
0.3129768216981328 0.8900223392057905
0.19998324286404556 0.1946822015016297
0.2594597477459053 0.34083200892695825
0.012204698470863695 0.0008039194618014354
0.4135686365251614 0.5151674156915347
0.05216625788539908 0.009433702538586042
0.014100464323373196 0.001019799872586859
0.15018010079817534 0.14415456948835448
0.4120153825654822 0.5155056116085318
0.6020048302723163 1.323643988883725
0.27448460869541136 0.2761767534623631
0.5875706663045662 1.187576573325635
0.18092239738289273 0.09728846108664461
0.5522333472345803 1.4822622489703472
0.24206842661832706 0.28937728221470527
0.24977221465226773 0.5549711666821349
0.11721589149630662 0.03985835125676062
0.6887222630773776 1.612959325839096
0.4141796765121062 0.6803889329423574
0.07876385453789247 0.03380400429795448
0.42748446418634534 0.6934039057316753
0.5200722111994901 1.1739743036295176
0.40156557659020065 0.5115050444533287
0.2550831118967015 0.1930533258538732
0.4054011176834269 0.49611064962347046
0.7106868971387966 1.7090190004806287
0.6440644581260173 1.3610248691457933
0.45804219091078946 0.766534500119279
0.1294667312877753 0.048658691554975694
0.17473363197776748 0.10928459585871708
0.41069393153896894 0.7296643771648658

